Sparsity Order Estimation from a Single Compressed Observation Vector

We investigate the problem of estimating the unknown degree of sparsity from compressive measurements without the need to carry out a sparse recovery step. While the sparsity order can be directly inferred from the effective rank of the observation matrix in the multiple snapshot case, this appears to be impossible in the more challenging single snapshot case. We show that specially designed measurement matrices allow to rearrange the measurement vector into a matrix such that its effective rank coincides with the effective sparsity order. In fact, we prove that matrices which are composed of a Khatri-Rao product of smaller matrices generate measurements that allow to infer the sparsity order. Moreover, if some samples are used more than once, one of the matrices needs to be Vandermonde. These structural constraints reduce the degrees of freedom in choosing the measurement matrix which may incur in a degradation in the achievable coherence. We thus also address suitable choices of the measurement matrices. In particular, we analyze Khatri-Rao and Vandermonde matrices in terms of their coherence and provide a new design for Vandermonde matrices that achieves a low coherence.

==> matlab/data/soe_100_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.15148795,0.00000000,1.00000000,29.91014098,-10.00000000,30.19577275,58.92596103
9.53353284,0.00000000,1.00000000,22.89629887,-7.58620690,22.97840904,44.80200439
7.74886980,0.00000000,1.00000000,17.53509335,-5.17241379,17.62804406,34.01621504
6.44330024,0.00000000,1.00000000,13.56990033,-2.75862069,13.65784286,26.05065843
5.48006091,0.00000000,1.00000000,10.61385333,-0.34482759,10.71251815,20.02754563
4.82079413,0.00000000,1.00000000,8.34777675,2.06896552,8.41702723,15.51384054
4.36343489,0.00000000,1.00100000,6.61020919,4.48275862,6.68091495,12.00054444
4.03018870,0.00000000,1.00000000,5.07532835,6.89655172,5.11231214,9.20687647
3.85993589,0.00000000,1.00000000,3.46415972,9.31034483,3.43452770,6.84725148
3.81090599,0.00000000,1.00100000,1.74621644,11.72413793,1.70403814,4.93127976
3.78912068,0.00000000,1.03800000,0.85653940,14.13793103,0.82308691,3.69593554
3.77380681,0.00000000,1.04400000,0.61248310,16.55172414,0.60917034,2.79907362
3.75298445,0.00000000,1.06900000,0.45938651,18.96551724,0.45736712,2.11690829
3.72614017,0.00000000,1.15600000,0.34873514,21.37931034,0.34955786,1.59817443
3.69101431,0.00100000,1.28100000,0.26337331,23.79310345,0.26510066,1.21106938
3.64666753,0.00000000,1.43000000,0.20241368,26.20689655,0.19855922,0.91485345
3.57846294,0.00000000,1.51900000,0.15041964,28.62068966,0.15224082,0.69473131
3.51159993,0.00400000,1.67100000,0.11512018,31.03448276,0.11597244,0.52778063
3.38719002,0.01400000,2.03200000,0.08710081,33.44827586,0.08626496,0.39802673
3.21733640,0.05400000,2.44300000,0.06555474,35.86206897,0.06580031,0.30278020
2.85176127,0.14500000,3.03700000,0.05031810,38.27586207,0.05033972,0.22888109
2.10940983,0.34900000,4.42700000,0.03813481,40.68965517,0.03783062,0.17348417
1.33673705,0.56800000,5.85700000,0.02883452,43.10344828,0.02868195,0.13116334
0.66095668,0.79500000,7.14800000,0.02183761,45.51724138,0.02164457,0.09949020
0.19642295,0.90500000,7.70000000,0.01652484,47.93103448,0.01628464,0.07510927
0.08230179,0.97400000,7.94100000,0.01245288,50.34482759,0.01245597,0.05692004
0.02328692,0.98700000,7.98600000,0.00944592,52.75862069,0.00929708,0.04310290
0.01008997,0.99600000,7.99600000,0.00704251,55.17241379,0.00702103,0.03274985
0.00539662,1.00000000,8.00000000,0.00693799,57.58620690,0.00543813,0.02478596
0.00409766,1.00000000,8.00000000,0.00565799,60.00000000,0.00410543,0.01876823


==> matlab/data/soe_100_0_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,31.11574019,30.48547894,62.10446886,0.00000000,13.11420981,46.26244852,1.00000000
-7.58620690,22.43984083,22.68237587,43.76693972,0.00000000,10.04226524,37.04058011,1.00000000
-5.17241379,18.02124407,16.62882591,33.47954510,0.00000000,7.13183879,27.67609552,1.00000000
-2.75862069,13.41418385,12.80534240,25.99600103,0.00000000,7.17020160,19.89455973,1.00000000
-0.34482759,11.65645082,11.09304988,21.10128662,0.00000000,4.73191446,16.37455657,1.00000000
2.06896552,8.19085811,8.31147536,16.34892681,0.00000000,5.15784249,11.89596003,1.00000000
4.48275862,6.85161576,5.92493199,12.39365239,0.00000000,4.73719772,9.00969254,1.00000000
6.89655172,4.55356844,4.80573747,9.02490785,0.00000000,3.88437175,7.74383081,1.00000000
9.31034483,3.95378597,3.71725499,6.39481313,0.00000000,3.80454115,5.19554536,1.00000000
11.72413793,1.57484671,1.36090481,5.71657123,0.00000000,3.75033865,3.42320930,1.00000000
14.13793103,0.68860839,0.87126055,3.64354384,0.00000000,3.54016821,2.77777132,1.00000000
16.55172414,0.61980538,0.65620134,2.93977511,0.00000000,3.79213029,1.91347606,1.50000000
18.96551724,0.34837441,0.42027037,2.08407937,0.00000000,3.78730039,1.34440600,1.00000000
21.37931034,0.41147322,0.27876895,1.49590453,0.00000000,3.76562069,1.09902571,1.00000000
23.79310345,0.24702521,0.30330140,1.16538147,0.00000000,3.77031810,0.76750181,1.00000000
26.20689655,0.20818080,0.22342701,0.86606480,0.00000000,3.75286462,0.67042130,2.50000000
28.62068966,0.13990232,0.13815597,0.64520060,0.00000000,3.84772045,0.47467269,1.00000000
31.03448276,0.12294425,0.11485176,0.55135185,0.00000000,3.51799801,0.32685596,3.00000000
33.44827586,0.08620144,0.08212740,0.37960326,0.00000000,3.76058433,0.28397784,1.00000000
35.86206897,0.06735941,0.07757079,0.29833113,0.00000000,2.64244247,0.20577385,1.00000000
38.27586207,0.04839781,0.05036529,0.21932370,0.50000000,0.78888901,0.16345858,4.50000000
40.68965517,0.03833035,0.03731464,0.17041762,1.00000000,0.03397866,0.12028509,8.00000000
43.10344828,0.02638219,0.02411151,0.12427295,0.50000000,1.60898388,0.09184764,4.50000000
45.51724138,0.01711462,0.02231087,0.10160936,1.00000000,0.02441525,0.06921808,8.00000000
47.93103448,0.01549789,0.01652089,0.06868283,1.00000000,0.02120251,0.05044129,8.00000000
50.34482759,0.01013996,0.01235915,0.05651585,1.00000000,0.01039999,0.03968672,8.00000000
52.75862069,0.01050344,0.00994892,0.04430901,1.00000000,0.00989106,0.03205549,8.00000000
55.17241379,0.00952582,0.00660381,0.03464606,1.00000000,0.00773326,0.02219245,8.00000000
57.58620690,0.00563996,0.00574021,0.02617444,1.00000000,0.00546240,0.01763228,8.00000000
60.00000000,0.00420915,0.00432033,0.01848235,1.00000000,0.00281255,0.01337753,8.00000000


==> matlab/data/soe_100_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.85699931,0.00000000,1.04500000,26.68647462,-10.00000000,30.13522189,59.22651709
9.33631464,0.00000000,1.03700000,20.49389020,-7.58620690,22.93095314,44.75362148
7.56790901,0.00000000,1.00000000,15.76959359,-5.17241379,17.65128373,34.12314868
6.33137154,0.00000000,1.00000000,12.28748798,-2.75862069,13.69620560,26.11075903
5.46206492,0.00000000,1.00100000,9.67119902,-0.34482759,10.69623661,20.08428444
4.86130616,0.00000000,1.00000000,7.79421782,2.06896552,8.43632658,15.56563124
4.46668795,0.00000000,1.05100000,6.32725773,4.48275862,6.70905567,12.03050072
4.19574762,0.00000000,1.14300000,5.13407358,6.89655172,5.09578196,9.27039308
4.05920195,0.00700000,1.36700000,4.10236997,9.31034483,3.50956606,6.90905829
3.64991919,0.09800000,3.33400000,3.08689167,11.72413793,1.66635143,4.94393641
2.55291750,0.38700000,6.89200000,2.28851124,14.13793103,0.83150994,3.69218172
1.84061162,0.53600000,7.75100000,1.88876911,16.55172414,0.60900648,2.79961296
1.65935399,0.58600000,7.93700000,1.71915465,18.96551724,0.46093600,2.11509566
1.53859097,0.61800000,7.91400000,1.61579534,21.37931034,0.34712749,1.59933341
1.53428012,0.65800000,8.05100000,1.50943439,23.79310345,0.26524188,1.20792473
1.48040473,0.68900000,8.00700000,1.42014405,26.20689655,0.20229676,0.92051455
1.37248053,0.71500000,8.09100000,1.45154571,28.62068966,0.15049335,0.69763860
1.44041822,0.75600000,8.13900000,1.39426365,31.03448276,0.11509833,0.52678557
1.42786019,0.78100000,8.21800000,1.38933345,33.44827586,0.08665315,0.39651196
1.37612469,0.82100000,8.19200000,1.34254740,35.86206897,0.06516012,0.30109421
1.33217059,0.80900000,8.30500000,1.28208738,38.27586207,0.05033676,0.22876455
1.35234398,0.83200000,8.22800000,1.42220832,40.68965517,0.03781250,0.17325966
1.46791355,0.85200000,8.23000000,1.26728863,43.10344828,0.02852687,0.13112072
1.33954667,0.82000000,8.30300000,1.39735371,45.51724138,0.02152704,0.09912039
1.33233092,0.85400000,8.25700000,1.36312320,47.93103448,0.01618186,0.07531052
1.40084354,0.85200000,8.25900000,1.39675661,50.34482759,0.01230047,0.05707741
1.37029885,0.82800000,8.33100000,1.37064063,52.75862069,0.00949519,0.04315858
1.41137995,0.85600000,8.28100000,1.31187013,55.17241379,0.00710933,0.03278594
1.35547034,0.84100000,8.31400000,1.33307645,57.58620690,0.00544675,0.02464929
1.36123579,0.84800000,8.28300000,1.35743179,60.00000000,0.00402808,0.01877040


==> matlab/data/soe_100_1_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.40326918,25.25107642,60.48033501,0.00000000,14.03717106,44.17319338,1.00000000
-7.58620690,23.05614690,20.69918209,43.29466412,0.00000000,9.82518302,35.17119821,1.00000000
-5.17241379,18.34921409,15.14708851,33.80701908,0.00000000,7.70520480,28.50700768,1.00000000
-2.75862069,12.28737451,11.83152355,26.44226537,0.00000000,6.12740911,20.46165213,1.00000000
-0.34482759,12.00050561,9.49535188,19.71646488,0.00000000,5.50236521,15.91040714,1.00000000
2.06896552,9.09753319,7.87847967,15.92532271,0.00000000,4.64191783,11.87635027,1.00000000
4.48275862,6.57996982,6.12429941,12.19052632,0.00000000,4.75930445,10.23501379,1.00000000
6.89655172,4.11272077,5.60395345,8.50596687,0.00000000,4.35107493,6.97264395,1.00000000
9.31034483,2.69651423,4.45031798,6.65855706,0.00000000,3.79098813,4.74544313,1.00000000
11.72413793,0.96498002,3.09114471,5.38368164,0.00000000,4.69429202,3.35023202,6.50000000
14.13793103,0.77756878,2.34084904,3.70385025,1.00000000,2.96723317,2.54708011,8.00000000
16.55172414,0.65916769,3.77818562,2.68821046,0.50000000,1.81603005,2.05177172,7.50000000
18.96551724,0.51410492,1.56920840,2.26219992,0.00000000,0.51060691,1.44675269,8.00000000
21.37931034,0.38112178,2.86850149,1.50260568,0.50000000,0.32751802,1.05204102,8.50000000
23.79310345,0.28633135,3.07020428,1.20178575,1.00000000,1.19605932,0.82658773,8.00000000
26.20689655,0.17590062,2.52423855,0.89327734,1.00000000,2.88877406,0.63299862,8.00000000
28.62068966,0.16536717,1.01590041,0.68286852,1.00000000,0.17467952,0.44266043,8.00000000
31.03448276,0.10805876,0.11143512,0.55515573,1.00000000,1.74028424,0.35686679,8.00000000
33.44827586,0.07954689,1.49676621,0.39435202,1.00000000,1.75847655,0.31929910,8.00000000
35.86206897,0.06776495,1.40833800,0.32516679,0.50000000,2.07112961,0.23608163,7.50000000
38.27586207,0.05285413,2.33569366,0.22899584,0.00000000,0.96360118,0.15564911,9.00000000
40.68965517,0.03967829,0.03990678,0.17761060,1.00000000,2.06626222,0.11673687,8.00000000
43.10344828,0.02816665,1.68963827,0.11904621,1.00000000,3.19834975,0.08721694,8.00000000
45.51724138,0.01984083,1.62872175,0.10129470,1.00000000,0.01853285,0.06514047,8.00000000
47.93103448,0.01263073,0.01620449,0.07453746,1.00000000,0.02143322,0.05429524,8.00000000
50.34482759,0.01350831,1.40356301,0.05688477,0.00000000,0.00946727,0.03553530,8.50000000
52.75862069,0.00854367,2.53276996,0.04137270,0.50000000,1.34001549,0.03039046,9.50000000
55.17241379,0.00852918,2.80948059,0.03363139,1.00000000,1.88386208,0.02167889,8.00000000
57.58620690,0.00571754,1.42866203,0.02505715,1.00000000,1.37615030,0.01740285,8.00000000
60.00000000,0.00403780,1.55451520,0.01955464,1.00000000,0.00451787,0.01165792,8.00000000


==> matlab/data/soe_100_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.87341827,0.00000000,1.00000000,27.07410284,-10.00000000,30.06156043,58.72402968
9.41765048,0.00000000,1.00300000,20.54759929,-7.58620690,23.03394744,44.89040315
7.56754008,0.00000000,1.02200000,15.94745832,-5.17241379,17.69608933,34.13143694
6.32930960,0.00000000,1.00000000,12.33770217,-2.75862069,13.74600967,26.04070415
5.45678216,0.00000000,1.00000000,9.74305287,-0.34482759,10.73654505,20.02081722
4.84088120,0.00000000,1.00000000,7.83753180,2.06896552,8.44985233,15.52330299
4.45301517,0.00000000,1.03400000,6.34141530,4.48275862,6.68120397,12.02476302
4.18471530,0.00000000,1.09000000,5.10860317,6.89655172,5.12308183,9.26673887
4.02350490,0.00500000,1.25800000,4.05267304,9.31034483,3.45327429,6.86408417
3.77038024,0.02600000,2.37000000,3.06106161,11.72413793,1.68770067,4.91201845
2.83866725,0.19400000,5.76900000,2.32335484,14.13793103,0.83971466,3.67542206
2.07658099,0.32400000,7.22300000,2.00961075,16.55172414,0.60775288,2.78157647
1.88827185,0.44400000,7.45800000,1.72925971,18.96551724,0.46044103,2.11507128
1.71990005,0.53300000,7.67800000,1.75998643,21.37931034,0.34853444,1.59820452
1.64680105,0.59800000,7.77200000,1.64689202,23.79310345,0.26480796,1.21225469
1.66640149,0.65700000,7.86600000,1.58579399,26.20689655,0.19916359,0.91756238
1.60169649,0.73300000,7.98900000,1.56360955,28.62068966,0.15345836,0.69288805
1.49388772,0.76800000,7.99900000,1.60665392,31.03448276,0.11467827,0.52682908
1.56839687,0.76300000,8.09500000,1.51517145,33.44827586,0.08646892,0.39889588
1.53309190,0.79900000,8.12800000,1.61205324,35.86206897,0.06583682,0.30162062
1.57919522,0.81000000,8.10700000,1.54199797,38.27586207,0.04961236,0.22929272
1.55600085,0.83400000,8.13600000,1.59832864,40.68965517,0.03922022,0.17360922
1.58116948,0.85200000,8.11100000,1.57065467,43.10344828,0.02855216,0.13082573
1.46493254,0.86500000,8.15600000,1.54859156,45.51724138,0.02163490,0.09968281
1.55158850,0.84400000,8.19400000,1.47326887,47.93103448,0.01794156,0.07541270
1.60722705,0.84900000,8.16300000,1.52164711,50.34482759,0.01246237,0.05691341
1.60150494,0.87900000,8.17300000,1.43068251,52.75862069,0.00926917,0.04300975
1.56239811,0.88400000,8.13900000,1.56128287,55.17241379,0.00713536,0.03267139
1.58257883,0.87000000,8.19300000,1.53713678,57.58620690,0.00537117,0.02475842
1.57817677,0.88900000,8.14600000,1.43406594,60.00000000,0.00408137,0.01882357


==> matlab/data/soe_100_2_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.91769986,28.17632963,58.34197834,0.00000000,11.72091498,48.57154298,1.00000000
-7.58620690,23.18582838,19.83250377,48.90607961,0.00000000,10.11762471,36.19874523,1.00000000
-5.17241379,18.15978267,16.40992476,38.64818023,0.00000000,7.19266232,26.21515476,1.00000000
-2.75862069,14.57200984,12.67918086,26.11426308,0.00000000,6.08480357,21.74072087,1.00000000
-0.34482759,9.98736750,9.21796453,21.09221766,0.00000000,5.61406247,16.61118568,1.00000000
2.06896552,8.21555969,8.85698149,17.67515158,0.00000000,4.98095687,11.50232179,1.00000000
4.48275862,6.69081315,6.56769238,12.36331866,0.00000000,4.34201099,9.10922773,1.00000000
6.89655172,5.73896864,5.78639061,9.27918540,0.00000000,3.87085156,7.01620973,1.00000000
9.31034483,3.21433168,4.18465141,6.79514415,0.00000000,3.76567414,4.59608503,1.00000000
11.72413793,0.88023137,3.54113422,5.60335869,0.00000000,2.63742917,3.17439865,3.50000000
14.13793103,0.95699468,1.41810630,3.50101944,0.00000000,3.19852758,2.26839230,6.50000000
16.55172414,0.62886058,2.90543246,2.68447575,0.50000000,1.13701980,1.81390594,7.50000000
18.96551724,0.42992658,2.93046282,2.41273237,0.00000000,0.93042463,1.42601699,6.50000000
21.37931034,0.30576772,1.37028351,1.47736710,1.00000000,1.90195600,1.03971862,8.00000000
23.79310345,0.26257042,3.45959625,1.17753171,0.00000000,0.30002997,0.76031130,8.00000000
26.20689655,0.19081006,2.82840525,0.97591120,0.50000000,1.10548270,0.64410713,8.50000000
28.62068966,0.14832136,1.06902454,0.74736314,1.00000000,1.54171530,0.47337747,8.00000000
31.03448276,0.08316881,2.56443812,0.49613525,0.50000000,1.23085465,0.33699614,7.50000000
33.44827586,0.10338558,1.85593443,0.40400251,0.50000000,1.56781683,0.27037252,7.50000000
35.86206897,0.06767766,1.63702099,0.30932062,1.00000000,1.36086174,0.19978140,8.00000000
38.27586207,0.04645557,0.03634046,0.22752206,1.00000000,2.58572999,0.16363140,8.00000000
40.68965517,0.03860832,1.12357260,0.15923861,1.00000000,1.34637848,0.11689265,8.00000000
43.10344828,0.02854008,1.92978320,0.12796635,1.00000000,2.65682515,0.09841075,8.00000000
45.51724138,0.02286832,2.45312695,0.10050576,1.00000000,1.41426816,0.06971724,8.00000000
47.93103448,0.01576839,0.01763096,0.07116769,0.50000000,2.62155505,0.04937180,8.50000000
50.34482759,0.01691714,1.66152051,0.05490488,1.00000000,0.01918629,0.03544163,8.00000000
52.75862069,0.00935695,1.00539315,0.04649482,0.50000000,1.34383254,0.03032509,8.50000000
55.17241379,0.00855568,0.90123895,0.03114986,0.50000000,1.91366127,0.02234927,8.50000000
57.58620690,0.00434312,1.26498363,0.02269707,0.50000000,2.74078600,0.01920366,9.00000000
60.00000000,0.00389553,1.25193249,0.01795685,1.00000000,0.00401573,0.01249931,8.00000000


==> matlab/data/soe_100_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.08126877,0.00000000,1.00600000,27.70578353,-10.00000000,30.15582443,59.10866727
9.52148523,0.00000000,1.00000000,21.11036394,-7.58620690,23.01690689,44.92737469
7.66098867,0.00000000,1.00000000,16.22133150,-5.17241379,17.67464414,34.10979764
6.34763855,0.00100000,1.00700000,12.55980430,-2.75862069,13.69214195,26.03587581
5.47676159,0.00000000,1.00000000,9.90417578,-0.34482759,10.66123992,19.98050143
4.85741556,0.00000000,1.00000000,7.90705600,2.06896552,8.40725260,15.51848838
4.40665027,0.00100000,1.02100000,6.34213069,4.48275862,6.67105054,12.00107713
4.11664675,0.00000000,1.00100000,5.00011268,6.89655172,5.10583090,9.24064212
3.95447325,0.00000000,1.01800000,3.78624471,9.31034483,3.49120621,6.87870763
3.86860565,0.00200000,1.19100000,2.61366603,11.72413793,1.65072194,4.92201753
3.59515637,0.01400000,2.13800000,1.91936706,14.13793103,0.82732704,3.67317572
2.79035281,0.07100000,4.44900000,1.60453387,16.55172414,0.60537393,2.78792484
2.13350112,0.19200000,6.30400000,1.41522197,18.96551724,0.46108360,2.11341402
1.81666842,0.28900000,6.99800000,1.19747892,21.37931034,0.34685225,1.60330400
1.54644365,0.38900000,7.26300000,1.18504006,23.79310345,0.26348146,1.21072461
1.58417443,0.50200000,7.42700000,1.18072767,26.20689655,0.20093451,0.91614918
1.38697932,0.56900000,7.60900000,1.23076401,28.62068966,0.15183928,0.69133219
1.38035552,0.66200000,7.68100000,1.09460922,31.03448276,0.11423313,0.52578301
1.23472192,0.72100000,7.77600000,1.09573347,33.44827586,0.08686752,0.39833538
1.24177054,0.78000000,7.83600000,1.12677747,35.86206897,0.06589870,0.30232903
1.16080383,0.81700000,7.88400000,1.10747877,38.27586207,0.04984322,0.22853890
1.14974900,0.83600000,7.93300000,1.16218043,40.68965517,0.03775056,0.17317729
1.14295066,0.86900000,7.94000000,1.15069850,43.10344828,0.02845198,0.13146592
1.15204424,0.88600000,7.97800000,1.07432251,45.51724138,0.02174893,0.09954665
1.11040837,0.91100000,7.99600000,1.07595903,47.93103448,0.01642720,0.07519328
1.11894538,0.90100000,8.00400000,1.06537136,50.34482759,0.01237489,0.05705984
1.06848537,0.92300000,8.00600000,1.01095490,52.75862069,0.00935746,0.04311677
1.12582637,0.92700000,8.05100000,1.10287950,55.17241379,0.00708740,0.03253861
1.08593184,0.93900000,8.02800000,1.08526980,57.58620690,0.00544436,0.02477638
1.05658660,0.95300000,8.04300000,1.08730079,60.00000000,0.00408433,0.01876597


==> matlab/data/soe_100_4_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.44416007,25.85885226,61.54223218,0.00000000,12.41513365,40.63635625,1.00000000
-7.58620690,22.72757797,19.81014306,38.88955215,0.00000000,9.82702748,31.64098293,1.00000000
-5.17241379,17.94761208,15.35965522,34.87812619,0.00000000,7.62898567,26.44255519,1.00000000
-2.75862069,13.59547672,13.03474356,27.40615770,0.00000000,6.58596318,20.02878666,1.00000000
-0.34482759,10.68677505,9.46251615,19.29046808,0.00000000,4.80411987,15.86669045,1.00000000
2.06896552,9.28289433,7.49904245,15.49981722,0.00000000,5.13210174,11.17581555,1.00000000
4.48275862,6.79815204,6.09748435,12.34902403,0.00000000,3.86328436,10.03054620,1.00000000
6.89655172,4.54913304,5.44993544,9.24435072,0.00000000,4.23769200,6.83258441,1.00000000
9.31034483,3.55385504,4.11536412,5.95022464,0.00000000,3.89722343,6.37059392,1.00000000
11.72413793,1.84265154,2.00851537,5.25221884,0.00000000,3.38913593,3.03560497,1.00000000
14.13793103,0.98188132,2.23781500,3.52701373,0.00000000,3.30451020,2.45645536,1.00000000
16.55172414,0.42481556,3.05533557,2.70283459,0.50000000,2.91293739,2.02704005,4.50000000
18.96551724,0.44043804,1.36028778,2.20604366,0.50000000,3.33804890,1.40950285,7.00000000
21.37931034,0.32556259,2.35845235,1.54809799,0.00000000,1.34499492,1.15784074,6.50000000
23.79310345,0.25103535,1.06676608,1.21543015,0.50000000,2.07707658,0.79491180,7.50000000
26.20689655,0.19019492,1.47304201,0.93148040,0.00000000,2.25907243,0.70008266,6.00000000
28.62068966,0.18750679,1.16787775,0.69290371,0.50000000,2.39849313,0.51375927,7.50000000
31.03448276,0.12781369,1.00666815,0.51041660,1.00000000,1.64534597,0.35920377,8.00000000
33.44827586,0.08125682,1.02145864,0.38111365,0.50000000,0.09927743,0.27709991,7.50000000
35.86206897,0.08889402,0.97082365,0.32072762,0.50000000,1.89805565,0.19397911,7.50000000
38.27586207,0.04412041,1.34737270,0.24198991,1.00000000,0.05195145,0.16260341,8.00000000
40.68965517,0.04626253,1.94613288,0.16820910,0.50000000,0.03066106,0.11468998,8.50000000
43.10344828,0.02850877,1.85772420,0.12245849,1.00000000,2.32107436,0.09877439,8.00000000
45.51724138,0.02039065,0.01783534,0.09939401,0.50000000,0.95573347,0.06678972,7.50000000
47.93103448,0.01414686,0.90313442,0.06717619,0.50000000,0.95830986,0.05145294,7.50000000
50.34482759,0.01414361,2.62225884,0.05574674,0.50000000,2.68722447,0.03945727,7.50000000
52.75862069,0.00965335,0.00897964,0.03943348,1.00000000,0.00919354,0.02954763,8.00000000
55.17241379,0.01013077,1.13063498,0.03401524,1.00000000,1.54769702,0.02235571,8.00000000
57.58620690,0.00474296,1.08020706,0.02815061,0.50000000,0.00654616,0.01812510,9.50000000
60.00000000,0.00399708,0.89787791,0.01986910,1.00000000,1.16035627,0.01313117,8.00000000


==> matlab/data/soe_100_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.08863755,0.00000000,1.00000000,28.26416573,-10.00000000,30.08259574,59.06071327
9.54323187,0.00000000,1.00000000,21.54496648,-7.58620690,23.02392506,44.90314235
7.73877525,0.00000000,1.00000000,16.65484481,-5.17241379,17.67497682,34.16760303
6.39356277,0.00000000,1.00000000,12.92648579,-2.75862069,13.65298489,26.16651602
5.50538216,0.00000000,1.00000000,10.13299023,-0.34482759,10.66497245,20.09450889
4.85026926,0.00000000,1.00000000,8.07280950,2.06896552,8.40504122,15.47235328
4.38944331,0.00000000,1.00100000,6.47416379,4.48275862,6.65860767,12.01406091
4.06946322,0.00000000,1.00000000,5.01348316,6.89655172,5.11332913,9.27204834
3.91345944,0.00000000,1.00300000,3.63892735,9.31034483,3.50846552,6.89367835
3.84466309,0.00000000,1.01200000,2.35637023,11.72413793,1.67523121,4.94751253
3.81533774,0.00000000,1.06800000,1.49174938,14.13793103,0.83567881,3.68063882
3.74957922,0.00000000,1.23900000,1.04710450,16.55172414,0.60698778,2.79304920
3.58970180,0.00000000,1.74100000,0.83514545,18.96551724,0.46063382,2.11903767
3.25569505,0.00100000,2.67800000,0.74776855,21.37931034,0.34351715,1.59877320
2.77981606,0.00900000,4.06700000,0.73452621,23.79310345,0.26209255,1.20922669
2.31692566,0.04000000,5.41200000,0.57584151,26.20689655,0.20004660,0.91630314
1.97775583,0.09700000,6.14400000,0.63510494,28.62068966,0.15210677,0.69566287
1.68923080,0.16100000,6.65900000,0.52242856,31.03448276,0.11461052,0.52624635
1.54986855,0.22600000,6.88600000,0.49665869,33.44827586,0.08685306,0.39919262
1.45351280,0.31100000,7.08400000,0.51756780,35.86206897,0.06527189,0.30290744
1.29228061,0.40000000,7.26700000,0.49347319,38.27586207,0.04957898,0.22859020
1.18293033,0.46200000,7.36100000,0.48291527,40.68965517,0.03736963,0.17380889
1.09080109,0.52100000,7.43200000,0.44554862,43.10344828,0.02869894,0.13080059
0.94690415,0.56500000,7.50200000,0.47195580,45.51724138,0.02162140,0.09964797
0.89887455,0.65100000,7.61500000,0.51344744,47.93103448,0.01628156,0.07543844
0.85885636,0.71200000,7.68500000,0.46728876,50.34482759,0.01243407,0.05707637
0.74625189,0.76400000,7.74300000,0.46730875,52.75862069,0.00937098,0.04314359
0.69945259,0.80300000,7.78600000,0.47960964,55.17241379,0.00702866,0.03269306
0.62203121,0.82700000,7.81300000,0.48602902,57.58620690,0.00540492,0.02483376
0.62951542,0.85300000,7.84700000,0.48780942,60.00000000,0.00412365,0.01878869


==> matlab/data/soe_100_8_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.23742540,27.31998994,65.05939488,0.00000000,13.53852587,45.73993713,1.00000000
-7.58620690,22.38359852,22.17480525,45.01981805,0.00000000,10.61190884,35.28102298,1.00000000
-5.17241379,18.71279413,16.92715097,33.86613454,0.00000000,8.08658545,28.82078087,1.00000000
-2.75862069,13.17874576,13.49051881,29.11065537,0.00000000,6.39623679,19.21735335,1.00000000
-0.34482759,11.78026097,10.12935566,18.35141592,0.00000000,5.49017821,15.15454520,1.00000000
2.06896552,8.63300126,8.44176826,15.09666457,0.00000000,4.62048662,11.25485597,1.00000000
4.48275862,6.24690687,6.37196567,12.23980173,0.00000000,4.96069568,9.44676280,1.00000000
6.89655172,4.93869758,5.46705920,9.49539119,0.00000000,4.21471239,7.52682161,1.00000000
9.31034483,3.23739808,1.81387869,6.21270504,0.00000000,4.18148736,4.58985339,1.00000000
11.72413793,1.41007135,2.54645253,5.06207869,0.00000000,3.83919779,3.35346103,1.00000000
14.13793103,0.87667076,1.78127372,3.59308282,0.00000000,3.76265926,2.40721010,1.00000000
16.55172414,0.75549298,1.71801200,2.49900424,0.00000000,3.78309821,1.93254099,1.00000000
18.96551724,0.52089247,0.47651646,2.10803288,0.00000000,3.75340621,1.45928569,3.50000000
21.37931034,0.26836847,1.56514100,1.61079791,0.00000000,3.61060813,1.17054419,1.00000000
23.79310345,0.22656471,0.23798511,1.29465587,0.00000000,2.88475173,0.82993871,7.00000000
26.20689655,0.16827722,1.37146678,0.91177614,0.00000000,1.79046374,0.62536129,7.00000000
28.62068966,0.18409227,0.15837994,0.65279741,0.50000000,1.38049153,0.51537642,7.50000000
31.03448276,0.10371381,0.11140847,0.52947892,0.00000000,1.46883385,0.35049951,6.50000000
33.44827586,0.08491924,0.08878021,0.41211161,0.00000000,1.24656650,0.27979235,7.00000000
35.86206897,0.06477104,0.06197982,0.28342859,0.00000000,1.95533764,0.23702722,7.00000000
38.27586207,0.04614560,1.33789991,0.23587563,0.50000000,1.53083864,0.14894522,7.50000000
40.68965517,0.03680816,0.92270616,0.16392537,0.50000000,0.77214788,0.12361677,7.50000000
43.10344828,0.02840269,0.03209376,0.13651921,1.00000000,1.02408234,0.10147230,8.00000000
45.51724138,0.02113812,0.01980700,0.09651272,1.00000000,0.74303334,0.06392709,8.00000000
47.93103448,0.01489651,0.01561271,0.07165082,0.50000000,0.01799672,0.05409199,7.50000000
50.34482759,0.01242427,0.01128219,0.05525766,1.00000000,0.90537728,0.04486646,8.00000000
52.75862069,0.01008033,0.00949661,0.04150905,0.50000000,0.74744527,0.02890607,7.50000000
55.17241379,0.00746638,0.00672549,0.03232593,1.00000000,2.12403306,0.02161514,8.00000000
57.58620690,0.00551433,1.83389257,0.02480668,1.00000000,0.00439687,0.01752143,8.00000000
60.00000000,0.00390133,0.00372473,0.01937169,1.00000000,0.76930254,0.01209133,8.00000000


==> matlab/data/soe_121_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.17284307,0.00000000,1.00200000,29.86658072,-10.00000000,30.10603788,60.75154233
9.57332477,0.00000000,1.00900000,22.91257473,-7.58620690,22.99155208,46.17271121
7.74649030,0.00000000,1.00000000,17.56595257,-5.17241379,17.66116666,35.22845399
6.42456104,0.00000000,1.00000000,13.58076048,-2.75862069,13.65808853,26.86957162
5.49254487,0.00100000,1.01100000,10.53840553,-0.34482759,10.69047774,20.52222356
4.81574483,0.00000000,1.00000000,8.33790335,2.06896552,8.37145574,15.86875861
4.30521361,0.00000000,1.00500000,6.54089525,4.48275862,6.55122679,12.19550759
3.98806457,0.00000000,1.00000000,4.92836276,6.89655172,4.98845982,9.28937751
3.84635051,0.00000000,1.00400000,3.29089706,9.31034483,3.28448121,6.84426908
3.80224183,0.00000000,1.00700000,1.60041415,11.72413793,1.53057885,4.97202209
3.77894062,0.00000000,1.03400000,0.82993924,14.13793103,0.80972565,3.73056158
3.75470280,0.00000000,1.08200000,0.60447579,16.55172414,0.59748633,2.83358044
3.71283026,0.00000000,1.21200000,0.45410560,18.96551724,0.46008928,2.14079520
3.63585989,0.00000000,1.38900000,0.34694445,21.37931034,0.34648502,1.62124777
3.51904522,0.00000000,1.78800000,0.26399216,23.79310345,0.26166347,1.22744795
3.33632472,0.00000000,2.18500000,0.19718378,26.20689655,0.19794496,0.93415470
3.10987838,0.01300000,2.86300000,0.14951487,28.62068966,0.15081330,0.70409887
2.75881945,0.09200000,3.64700000,0.11499728,31.03448276,0.11384671,0.53351452
2.10850687,0.26300000,5.07000000,0.08562996,33.44827586,0.08652949,0.40498157
1.10312049,0.56000000,6.63300000,0.06494155,35.86206897,0.06571801,0.30550812
0.39712169,0.79200000,7.59500000,0.04948253,38.27586207,0.04953203,0.23158693
0.13344619,0.94900000,7.93100000,0.03730299,40.68965517,0.03730355,0.17527085
0.05208997,0.97900000,7.97900000,0.02872729,43.10344828,0.02813663,0.13282289
0.03159702,0.99800000,8.00000000,0.02155424,45.51724138,0.02150349,0.10068193
0.01622637,1.00000000,8.00000000,0.01622190,47.93103448,0.01625246,0.07653267
0.01226954,1.00000000,8.00000000,0.01382549,50.34482759,0.01233035,0.05766066
0.00935227,1.00000000,8.00000000,0.00931020,52.75862069,0.00944438,0.04389616
0.00716070,1.00000000,8.00000000,0.00710860,55.17241379,0.00709211,0.03303507
0.00686815,1.00000000,8.00000000,0.00532237,57.58620690,0.00537125,0.02506224
0.00407924,1.00000000,8.00000000,0.00402937,60.00000000,0.00401368,0.01900824


==> matlab/data/soe_121_0_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.56813463,29.63496011,61.89121979,0.00000000,11.29477437,44.01827031,1.00000000
-7.58620690,23.92767819,22.75589853,45.86232458,0.00000000,9.84424672,33.41999131,1.00000000
-5.17241379,18.25563594,16.15160296,35.93977070,0.00000000,7.93909018,24.17355654,1.00000000
-2.75862069,13.13269873,13.17625478,24.26414180,0.00000000,6.49444308,18.89714568,1.00000000
-0.34482759,9.83226751,9.39940049,20.56986632,0.00000000,5.73712984,16.30400094,1.00000000
2.06896552,8.35092414,8.72110243,16.54726539,0.00000000,4.50650704,12.75340001,1.00000000
4.48275862,6.64562921,6.72960110,12.33820685,0.00000000,4.25934473,9.85505471,1.00000000
6.89655172,5.25686608,5.64181412,8.84057163,0.00000000,3.88118765,6.60174148,1.00000000
9.31034483,4.48738409,3.40671109,7.11889766,0.00000000,3.77741186,4.26398559,1.00000000
11.72413793,1.51219734,1.65296197,5.00021916,0.00000000,3.77533700,3.30647875,1.00000000
14.13793103,0.80466590,0.76586486,3.85109764,0.00000000,3.84834715,2.45091983,1.00000000
16.55172414,0.51256445,0.57451463,2.65625126,0.00000000,3.64907788,2.04979497,1.00000000
18.96551724,0.43463799,0.45070435,2.02255372,0.00000000,3.77027455,1.40021519,1.00000000
21.37931034,0.41728987,0.36089006,1.59498510,0.00000000,3.76117388,0.97281733,1.00000000
23.79310345,0.31703406,0.27968671,1.31929397,0.00000000,3.76309170,0.74095585,3.00000000
26.20689655,0.18011951,0.22084619,1.00804370,0.00000000,3.77464895,0.62655414,6.00000000
28.62068966,0.14876100,0.12567257,0.70895754,0.00000000,2.61581855,0.42857227,1.00000000
31.03448276,0.10698890,0.13081841,0.48896490,0.00000000,2.61277155,0.40321751,5.50000000
33.44827586,0.10275555,0.10595537,0.41349570,0.00000000,2.91771354,0.29288968,4.00000000
35.86206897,0.07955582,0.05983553,0.29412334,0.50000000,0.07574525,0.21061622,7.50000000
38.27586207,0.04079402,0.05253667,0.22851678,0.50000000,2.65571401,0.16562330,7.50000000
40.68965517,0.04395599,0.03997797,0.16910857,0.50000000,0.03802576,0.12536295,7.50000000
43.10344828,0.01639400,0.03111804,0.12449137,1.00000000,0.02925354,0.08601411,8.00000000
45.51724138,0.01872884,0.02273408,0.10946626,1.00000000,0.02146504,0.06287004,8.00000000
47.93103448,0.02020580,0.01481732,0.07634026,1.00000000,0.01522574,0.05144520,8.00000000
50.34482759,0.01235404,0.01238162,0.05485192,1.00000000,0.01152090,0.03573034,8.00000000
52.75862069,0.00982975,0.00829472,0.04355528,1.00000000,0.00966628,0.02798037,8.00000000
55.17241379,0.00565537,0.00697725,0.03550070,1.00000000,0.00656427,0.02245852,8.00000000
57.58620690,0.00551116,0.00437761,0.02328326,1.00000000,0.00440451,0.01690393,8.00000000
60.00000000,0.00338145,0.00359215,0.02009928,1.00000000,0.00465357,0.01330631,8.00000000


==> matlab/data/soe_121_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.04282254,0.00000000,1.00000000,27.39707389,-10.00000000,30.16154517,60.92268853
9.54910015,0.00000000,1.03300000,20.87658776,-7.58620690,22.91461619,46.14604516
7.64842475,0.00000000,1.05100000,16.06559035,-5.17241379,17.65429382,35.31585108
6.36651630,0.00000000,1.09000000,12.48141729,-2.75862069,13.62064409,26.86168168
5.46481565,0.00000000,1.10700000,9.76739307,-0.34482759,10.63483998,20.57829273
4.81285042,0.00000000,1.00800000,7.80871562,2.06896552,8.38009933,15.88033445
4.42087922,0.00000000,1.06900000,6.27606216,4.48275862,6.57358457,12.20235193
4.13360180,0.00100000,1.17500000,4.98748037,6.89655172,4.95234937,9.27634923
3.97700785,0.00400000,1.33500000,3.72509920,9.31034483,3.25909542,6.83138024
3.49398925,0.07100000,3.19000000,2.60050802,11.72413793,1.52698790,4.94538607
2.13131632,0.39100000,7.10700000,1.91215464,14.13793103,0.81244132,3.72897045
1.58423689,0.53800000,7.97000000,1.51370619,16.55172414,0.59785462,2.81352826
1.34067375,0.59000000,7.94200000,1.36395787,18.96551724,0.45753653,2.13848054
1.24137164,0.63700000,8.05000000,1.30358060,21.37931034,0.34634583,1.61926606
1.27891578,0.68000000,8.14500000,1.18315576,23.79310345,0.26024983,1.22151407
1.27347791,0.68100000,8.16800000,1.26754941,26.20689655,0.19675937,0.92980125
1.18816972,0.72700000,8.20200000,1.19907057,28.62068966,0.14891916,0.70491425
1.17623305,0.75700000,8.22500000,1.14705676,31.03448276,0.11369471,0.53313550
1.19796793,0.76900000,8.36500000,1.09358618,33.44827586,0.08600427,0.40345026
1.16060824,0.79900000,8.37200000,1.22963385,35.86206897,0.06582140,0.30578522
1.19065658,0.82900000,8.36900000,1.21751022,38.27586207,0.04934002,0.23157637
1.15142081,0.80200000,8.42300000,1.23053402,40.68965517,0.03704254,0.17507341
1.05529017,0.78500000,8.34200000,1.08405325,43.10344828,0.02839518,0.13288813
1.09590655,0.79100000,8.44500000,1.08229135,45.51724138,0.02147686,0.10059770
1.07417850,0.79100000,8.42000000,1.13761416,47.93103448,0.01618636,0.07609630
1.10534128,0.82300000,8.33600000,1.07601424,50.34482759,0.01250488,0.05747715
1.06839367,0.80100000,8.33600000,1.00155509,52.75862069,0.00933152,0.04360765
1.10310596,0.80500000,8.33300000,1.14466132,55.17241379,0.00710401,0.03320454
1.11593789,0.83700000,8.36400000,1.09765288,57.58620690,0.00538441,0.02500403
1.10535400,0.81900000,8.35900000,1.10065352,60.00000000,0.00401783,0.01897342


==> matlab/data/soe_121_1_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,28.79842815,25.58126408,58.91603063,0.00000000,11.77566226,49.19428338,1.00000000
-7.58620690,22.55490330,20.50057099,47.62488384,0.00000000,9.79890516,33.19756427,1.00000000
-5.17241379,17.62756915,16.98063062,36.91428140,0.00000000,7.18087352,24.84892538,1.00000000
-2.75862069,13.87702861,12.02555343,26.61101209,0.00000000,6.32414742,19.93683339,1.00000000
-0.34482759,10.94373889,9.53605762,19.69985288,0.00000000,5.04745017,14.43511062,1.00000000
2.06896552,8.79080824,7.49373585,15.16671073,0.00000000,5.00793223,12.31777433,1.00000000
4.48275862,6.35451559,6.16871357,12.17099279,0.00000000,4.04916326,9.92188603,1.00000000
6.89655172,4.43489041,4.97480027,8.93565428,0.00000000,4.63379178,6.65429072,1.00000000
9.31034483,3.35343789,4.27491421,6.74984752,0.00000000,4.08332411,4.94057199,1.00000000
11.72413793,1.60476665,2.36606292,4.78052093,0.00000000,2.23324720,3.53544122,4.00000000
14.13793103,0.80320513,2.47669732,4.10135444,0.50000000,2.82686900,2.57428383,8.50000000
16.55172414,0.53865024,0.60520039,2.79425985,0.50000000,0.62373016,1.96039488,8.50000000
18.96551724,0.49756732,0.40892651,2.13012895,0.50000000,0.40315764,1.45781102,7.50000000
21.37931034,0.31777056,0.32249997,1.87412878,1.00000000,1.75070554,1.01022310,8.00000000
23.79310345,0.26262478,1.86523771,1.32601752,0.00000000,0.25178695,0.80987533,8.00000000
26.20689655,0.19198855,0.20193501,0.86895529,0.50000000,1.23787074,0.57776182,8.50000000
28.62068966,0.16890448,1.45269931,0.64562685,0.50000000,2.15418358,0.48449380,8.50000000
31.03448276,0.12085403,1.32393007,0.51148898,0.50000000,1.44072515,0.34171928,9.00000000
33.44827586,0.08986064,0.08343541,0.37489720,1.00000000,3.14787026,0.26571915,8.00000000
35.86206897,0.07253642,1.13049862,0.33531300,1.00000000,0.96689445,0.20217214,8.00000000
38.27586207,0.04652178,0.96966978,0.24503192,0.50000000,1.39282160,0.16348462,8.50000000
40.68965517,0.04280965,1.48342245,0.17310036,0.50000000,0.03622735,0.12133757,8.50000000
43.10344828,0.03408939,2.76794488,0.13651164,0.50000000,1.74528548,0.09178904,8.50000000
45.51724138,0.02139284,2.39319452,0.09747552,1.00000000,1.34073083,0.06577657,8.00000000
47.93103448,0.01687302,1.54815830,0.07478823,1.00000000,1.50885835,0.05197486,8.00000000
50.34482759,0.01374374,1.36980635,0.05300068,0.00000000,1.73593289,0.03749093,9.00000000
52.75862069,0.00737609,0.01126976,0.04064316,1.00000000,2.05131637,0.02867033,8.00000000
55.17241379,0.00604591,2.91925873,0.03184677,0.50000000,1.17198437,0.02252134,9.50000000
57.58620690,0.00497733,0.94781427,0.02366246,1.00000000,1.27337714,0.01652425,8.00000000
60.00000000,0.00381206,0.00361733,0.01921267,0.50000000,2.01086762,0.01326109,8.50000000


==> matlab/data/soe_121_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.91799991,0.00000000,1.00000000,27.45716482,-10.00000000,30.09761190,60.73209113
9.44740462,0.00000000,1.00000000,20.94604306,-7.58620690,23.07176411,46.11389368
7.61807853,0.00000000,1.00000000,16.11077048,-5.17241379,17.64078847,35.18958753
6.35263542,0.00000000,1.00000000,12.50089166,-2.75862069,13.64658403,26.79190174
5.45693245,0.00000000,1.00000000,9.81288331,-0.34482759,10.67622827,20.57884286
4.82205972,0.00000000,1.03300000,7.79994966,2.06896552,8.39822143,15.86637421
4.40785565,0.00000000,1.00000000,6.27967831,4.48275862,6.56795786,12.18907691
4.13864657,0.00000000,1.00100000,5.00470819,6.89655172,4.95705344,9.30623212
3.98241761,0.00000000,1.03000000,3.76886172,9.31034483,3.23124206,6.86168130
3.79535518,0.01000000,1.58400000,2.70298962,11.72413793,1.51168349,4.97420732
2.83755039,0.17500000,4.97700000,1.94251213,14.13793103,0.82061014,3.72086994
1.88875406,0.38200000,7.08300000,1.58418941,16.55172414,0.60133603,2.83300162
1.61467896,0.49300000,7.47400000,1.46739152,18.96551724,0.46036822,2.14835000
1.45294436,0.59400000,7.65200000,1.37097978,21.37931034,0.34769754,1.62409797
1.33141984,0.66300000,7.74500000,1.34348274,23.79310345,0.26329681,1.22589455
1.31180356,0.70600000,7.84800000,1.28251538,26.20689655,0.19912153,0.92795067
1.30019150,0.76100000,7.88700000,1.26150888,28.62068966,0.14920183,0.70397542
1.28029729,0.82600000,7.98100000,1.26636335,31.03448276,0.11251870,0.53287366
1.23218612,0.87000000,8.02900000,1.16938047,33.44827586,0.08599018,0.40311706
1.17699759,0.87400000,8.03600000,1.19561229,35.86206897,0.06539709,0.30634974
1.25989623,0.86300000,8.05600000,1.15073640,38.27586207,0.04983828,0.23105131
1.15887360,0.89100000,8.06000000,1.19578570,40.68965517,0.03753750,0.17564434
1.20648440,0.90000000,8.07400000,1.18333021,43.10344828,0.02817842,0.13312481
1.15937448,0.89500000,8.09000000,1.16298685,45.51724138,0.02139200,0.10066104
1.18072404,0.90800000,8.09000000,1.16333675,47.93103448,0.01650744,0.07657839
1.10590388,0.91100000,8.08400000,1.20163226,50.34482759,0.01229026,0.05790036
1.13170592,0.89400000,8.11100000,1.19042036,52.75862069,0.00935902,0.04382173
1.14303007,0.92500000,8.08800000,1.19251276,55.17241379,0.00705263,0.03316095
1.17272401,0.89600000,8.12000000,1.17751753,57.58620690,0.00538377,0.02514464
1.18440730,0.93300000,8.07200000,1.24159671,60.00000000,0.00404959,0.01896372


==> matlab/data/soe_121_2_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,28.47426392,28.34334099,66.56596049,0.00000000,12.11155309,42.30810122,1.00000000
-7.58620690,24.04671127,20.63617289,49.86025747,0.00000000,10.37939006,34.61601446,1.00000000
-5.17241379,19.74658937,16.18235407,34.73214054,0.00000000,7.57481817,26.64263692,1.00000000
-2.75862069,13.00107838,12.33221273,28.68958499,0.00000000,6.37581981,19.59189501,1.00000000
-0.34482759,10.94909693,9.62285971,20.34153835,0.00000000,4.98660341,14.88224262,1.00000000
2.06896552,8.48538589,7.53467184,14.75835916,0.00000000,4.89412328,11.33231287,1.00000000
4.48275862,5.87087876,6.74969271,12.75162799,0.00000000,4.29353294,8.75739042,1.00000000
6.89655172,5.14826975,5.04457170,9.27040132,0.00000000,4.12956672,6.80734812,1.00000000
9.31034483,4.01945813,3.06496457,6.82711961,0.00000000,3.81972010,4.83683374,1.00000000
11.72413793,1.60576321,2.27563320,4.85170112,0.00000000,3.84578136,3.25539850,1.00000000
14.13793103,0.64262111,2.17137500,3.69795491,0.50000000,3.03415507,2.71652234,7.50000000
16.55172414,0.45937956,1.84734645,2.92047360,0.00000000,0.54219155,1.79099355,6.50000000
18.96551724,0.37876202,3.70496459,1.87967630,1.00000000,1.57171282,1.46145445,8.00000000
21.37931034,0.31327894,0.35677204,1.70480718,0.50000000,1.76685880,1.02974217,8.50000000
23.79310345,0.20417407,0.23381456,1.17287404,0.50000000,1.05348753,0.81458640,7.50000000
26.20689655,0.18377569,1.10669223,0.89263388,0.50000000,1.32119950,0.65371629,7.50000000
28.62068966,0.14429167,2.73019458,0.74346839,1.00000000,0.99286257,0.46507645,8.00000000
31.03448276,0.10156043,1.03900152,0.55912451,1.00000000,0.11934379,0.35065146,8.00000000
33.44827586,0.07560451,1.31637155,0.39524913,1.00000000,0.08606053,0.26617657,8.00000000
35.86206897,0.05579963,2.20395752,0.29324477,1.00000000,0.07668576,0.20459322,8.00000000
38.27586207,0.05125741,2.04619633,0.22829528,1.00000000,1.84759660,0.15879931,8.00000000
40.68965517,0.03088884,2.75066340,0.17185653,1.00000000,0.98586620,0.11834166,8.00000000
43.10344828,0.02555814,3.47508278,0.13420845,1.00000000,0.02457966,0.09195982,8.00000000
45.51724138,0.02970876,1.34884181,0.10681697,1.00000000,0.94196708,0.06840139,8.00000000
47.93103448,0.01764509,1.54105935,0.07316053,1.00000000,1.27984325,0.04822363,8.00000000
50.34482759,0.01387523,1.03184885,0.05282215,1.00000000,1.61648920,0.04228923,8.00000000
52.75862069,0.01187076,0.00878024,0.05006260,1.00000000,2.98390767,0.02990595,8.00000000
55.17241379,0.00711626,2.14581827,0.03222722,1.00000000,2.36420084,0.02402383,8.00000000
57.58620690,0.00487487,0.00455379,0.02459934,1.00000000,2.74418502,0.01802791,8.00000000
60.00000000,0.00395700,2.67564661,0.01870070,1.00000000,2.66732956,0.01302598,8.00000000


==> matlab/data/soe_121_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.04226251,0.00000000,1.00000000,27.85842116,-10.00000000,30.06548209,61.09344837
9.55503407,0.00000000,1.00000000,21.18386943,-7.58620690,23.01305437,46.31783382
7.66159344,0.00000000,1.00000000,16.39502481,-5.17241379,17.62157666,35.31025266
6.40618678,0.00000000,1.00000000,12.64811896,-2.75862069,13.59529820,26.82072177
5.45692083,0.00000000,1.00000000,9.95627797,-0.34482759,10.65742330,20.56869225
4.81517544,0.00000000,1.00000000,7.91161409,2.06896552,8.36620000,15.83036644
4.35624301,0.00000000,1.00000000,6.30383573,4.48275862,6.55602713,12.18462321
4.07449072,0.00000000,1.00000000,4.90442366,6.89655172,4.94792096,9.30678646
3.92995422,0.00000000,1.00000000,3.59465181,9.31034483,3.24341873,6.84189760
3.87561153,0.00000000,1.01500000,2.36419854,11.72413793,1.55920732,4.95335972
3.74937451,0.00200000,1.35400000,1.63516297,14.13793103,0.82006832,3.72961576
3.12615261,0.05000000,3.17700000,1.30404789,16.55172414,0.60892530,2.82025430
2.15956442,0.16100000,5.75400000,1.13206856,18.96551724,0.45816285,2.13835641
1.64041786,0.31200000,6.98000000,1.00639425,21.37931034,0.34538921,1.62114186
1.39845389,0.44900000,7.28800000,0.96125883,23.79310345,0.26681929,1.22585824
1.29686718,0.54300000,7.46500000,0.89668796,26.20689655,0.19856741,0.92655348
1.14141329,0.61900000,7.58500000,0.85540390,28.62068966,0.15029435,0.70205790
1.09322364,0.71400000,7.71400000,0.85345486,31.03448276,0.11431685,0.53264565
0.97205240,0.78300000,7.78700000,0.87167460,33.44827586,0.08592265,0.40309723
0.91430508,0.83200000,7.84200000,0.86297189,35.86206897,0.06510153,0.30579733
0.77945504,0.88800000,7.90900000,0.80341942,38.27586207,0.04967382,0.23123304
0.92293110,0.90400000,7.92900000,0.86876354,40.68965517,0.03754214,0.17556310
0.85496747,0.91500000,7.94600000,0.90112530,43.10344828,0.02821004,0.13303557
0.82778231,0.93000000,7.95400000,0.79461847,45.51724138,0.02156311,0.10084733
0.81981493,0.95600000,7.96800000,0.80459216,47.93103448,0.01620102,0.07612240
0.82221562,0.95900000,7.98500000,0.79309867,50.34482759,0.01226221,0.05775808
0.81733596,0.96000000,7.97500000,0.76821674,52.75862069,0.00929280,0.04377766
0.79627369,0.97600000,7.99900000,0.83239577,55.17241379,0.00707588,0.03326658
0.76062310,0.97700000,7.99800000,0.83101940,57.58620690,0.00536409,0.02509353
0.77408768,0.97500000,8.00700000,0.73730441,60.00000000,0.00403594,0.01903957


==> matlab/data/soe_121_4_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.78832368,29.49830806,61.95113891,0.00000000,11.05321165,49.22133889,1.00000000
-7.58620690,23.36943165,22.29098472,41.78300310,0.00000000,9.18287091,33.63547527,1.00000000
-5.17241379,17.19052052,15.92635227,35.92227849,0.00000000,7.61573643,26.51225257,1.00000000
-2.75862069,13.21492929,14.02458612,27.88461693,0.00000000,6.24673682,20.09973342,1.00000000
-0.34482759,11.77949655,9.19696467,21.97048788,0.00000000,5.42489090,15.50709243,1.00000000
2.06896552,8.34288016,7.67911006,16.89538320,0.00000000,5.14846716,11.78616774,1.00000000
4.48275862,7.49678888,5.94306397,13.24617568,0.00000000,4.42109168,9.85260187,1.00000000
6.89655172,4.73720909,5.33435807,9.57065688,0.00000000,4.03868709,6.89157376,1.00000000
9.31034483,3.44879989,2.65598556,7.38096078,0.00000000,3.85763172,5.26625287,1.00000000
11.72413793,1.11062946,2.21686692,5.58637781,0.00000000,3.77598321,3.34850474,1.00000000
14.13793103,0.71172003,0.76654347,3.77841804,0.00000000,3.79091120,2.46073997,1.00000000
16.55172414,0.71035798,1.80793059,2.97724685,0.00000000,2.98213380,1.77819692,1.00000000
18.96551724,0.43445833,1.47752325,2.07140369,0.50000000,1.49117966,1.45287369,7.00000000
21.37931034,0.36075633,0.32913897,1.53099296,0.50000000,1.52618931,1.05073187,7.50000000
23.79310345,0.26206858,1.33806445,1.11900133,0.50000000,1.71970918,0.78127314,7.50000000
26.20689655,0.23003435,1.32661402,0.89716816,0.50000000,1.33304636,0.62659182,7.50000000
28.62068966,0.13520881,0.15186530,0.65382844,0.00000000,1.93285339,0.43165653,7.00000000
31.03448276,0.14362802,1.07694532,0.52218670,0.50000000,0.85003033,0.34570277,7.50000000
33.44827586,0.08566407,1.31373802,0.43119921,0.50000000,2.26738485,0.28015126,7.50000000
35.86206897,0.06894667,1.00878141,0.31993192,1.00000000,3.42217327,0.19106638,8.00000000
38.27586207,0.04839048,0.95137785,0.21991123,0.50000000,0.95142913,0.16024752,7.50000000
40.68965517,0.03420595,1.01161035,0.16464553,1.00000000,0.02822088,0.12912259,8.00000000
43.10344828,0.02644184,0.94092439,0.12341424,1.00000000,0.02552771,0.08600616,8.00000000
45.51724138,0.02275926,1.20232577,0.10005804,1.00000000,1.25327021,0.06222747,8.00000000
47.93103448,0.01718813,2.60222359,0.07594419,1.00000000,1.28738966,0.05320509,8.00000000
50.34482759,0.01125462,1.31903178,0.05774728,1.00000000,0.87742792,0.04001722,8.00000000
52.75862069,0.00829227,0.90923780,0.03823878,1.00000000,0.01031052,0.02647929,8.00000000
55.17241379,0.00753715,0.95107392,0.03475303,1.00000000,1.27308070,0.02304948,8.00000000
57.58620690,0.00449346,0.00638040,0.02390742,1.00000000,0.00635011,0.01654733,8.00000000
60.00000000,0.00376550,0.00386896,0.01827360,1.00000000,1.47397872,0.01236277,8.00000000


==> matlab/data/soe_121_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.14749286,0.00000000,1.00600000,28.49866031,-10.00000000,29.99763014,61.06118909
9.54028264,0.00000000,1.00100000,21.70978798,-7.58620690,23.03077013,46.20275155
7.71616946,0.00000000,1.00000000,16.72754953,-5.17241379,17.63903156,35.12598830
6.39752731,0.00000000,1.00000000,12.92188329,-2.75862069,13.59648916,26.91540123
5.47045460,0.00000000,1.00000000,10.15692360,-0.34482759,10.65419244,20.54098085
4.79821531,0.00000000,1.00000000,8.03189255,2.06896552,8.35007222,15.84869134
4.36625450,0.00000000,1.00000000,6.33385545,4.48275862,6.54058070,12.20537294
4.05184167,0.00000000,1.00100000,4.89073452,6.89655172,4.96970160,9.31815533
3.88871333,0.00000000,1.00600000,3.46855166,9.31034483,3.26819060,6.85051897
3.82747592,0.00000000,1.03100000,2.09515334,11.72413793,1.53086057,4.96277204
3.75822918,0.00100000,1.16700000,1.29300854,14.13793103,0.81072242,3.73074110
3.54616727,0.00000000,1.82400000,0.91515871,16.55172414,0.60776407,2.82395129
3.02055572,0.01300000,3.55300000,0.73789830,18.96551724,0.46071261,2.14390186
2.28731863,0.04300000,5.44600000,0.58263468,21.37931034,0.34761188,1.62662294
1.82537027,0.11800000,6.46600000,0.49568808,23.79310345,0.26541332,1.22644946
1.52354685,0.21500000,6.84700000,0.47379892,26.20689655,0.19881016,0.92966035
1.36965891,0.29600000,7.04900000,0.47876766,28.62068966,0.15217565,0.70498384
1.20982079,0.37600000,7.22200000,0.43186118,31.03448276,0.11390129,0.53386852
1.04713577,0.46900000,7.36100000,0.34251477,33.44827586,0.08651918,0.40276272
0.92278643,0.53900000,7.47600000,0.37690409,35.86206897,0.06462205,0.30593889
0.84387531,0.62200000,7.57800000,0.38270866,38.27586207,0.04982222,0.23157751
0.78602437,0.63700000,7.61800000,0.33045752,40.68965517,0.03737240,0.17534389
0.66440173,0.72500000,7.72200000,0.31920197,43.10344828,0.02836457,0.13280315
0.56353767,0.78100000,7.76800000,0.31759747,45.51724138,0.02152667,0.10103548
0.47545717,0.81400000,7.81400000,0.34313679,47.93103448,0.01626082,0.07606309
0.51206560,0.84100000,7.84700000,0.31861394,50.34482759,0.01223428,0.05788752
0.45082063,0.85100000,7.85700000,0.32863045,52.75862069,0.00933921,0.04371794
0.43499062,0.88300000,7.89700000,0.32937690,55.17241379,0.00704698,0.03313559
0.37549859,0.90000000,7.91800000,0.30108163,57.58620690,0.00539014,0.02501689
0.32109811,0.92900000,7.94400000,0.29547076,60.00000000,0.00405182,0.01899111


==> matlab/data/soe_121_8_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.32912304,29.13830780,59.96536719,0.00000000,13.73945862,43.24043590,1.00000000
-7.58620690,23.64630086,22.06900381,45.17330643,0.00000000,10.16306120,33.23842296,1.00000000
-5.17241379,17.41434272,16.36076458,34.11218853,0.00000000,7.42151243,25.31225081,1.00000000
-2.75862069,13.17469041,13.43480775,26.91736019,0.00000000,6.40144520,20.21402129,1.00000000
-0.34482759,11.22889354,9.69255147,20.67511319,0.00000000,5.49806744,17.16457500,1.00000000
2.06896552,8.28464160,8.09199295,17.14473557,0.00000000,4.58070671,12.57503553,1.00000000
4.48275862,7.00389244,6.43783206,12.20748627,0.00000000,4.68929743,8.85259322,1.00000000
6.89655172,4.42520876,5.45944718,9.54411226,0.00000000,4.32270484,7.46269458,1.00000000
9.31034483,3.21775390,3.72832121,6.63013035,0.00000000,3.82876040,5.54426135,1.00000000
11.72413793,2.32176915,2.11242063,4.78465949,0.00000000,3.83227530,3.19198607,1.50000000
14.13793103,0.84073667,1.28510173,3.50421801,0.00000000,3.82486938,2.48642716,1.00000000
16.55172414,0.54726834,0.51651694,2.90470369,0.00000000,3.76028877,1.83532384,1.00000000
18.96551724,0.49077969,0.42756415,2.16441402,0.00000000,2.06580248,1.40017674,1.00000000
21.37931034,0.35390033,1.47091829,1.63667001,0.00000000,2.03279994,0.98029744,5.50000000
23.79310345,0.26089096,1.73897526,1.27784918,0.00000000,1.76026765,0.85789200,7.00000000
26.20689655,0.21474629,0.20251469,0.90191600,0.00000000,1.85490665,0.65796969,6.50000000
28.62068966,0.13566143,1.67441723,0.72054606,0.00000000,0.85652289,0.46506965,7.00000000
31.03448276,0.15840052,0.10935786,0.57061160,0.50000000,1.26342047,0.36716750,7.00000000
33.44827586,0.06363398,1.34866516,0.40654427,0.50000000,0.79665394,0.25637160,7.50000000
35.86206897,0.07561971,0.06076859,0.31391296,0.50000000,1.48223412,0.20626292,7.50000000
38.27586207,0.05099324,0.92894268,0.23258634,0.50000000,0.79961628,0.16248281,7.50000000
40.68965517,0.03731744,0.04252596,0.17137420,0.50000000,0.03325570,0.11608643,7.50000000
43.10344828,0.02747278,0.02487051,0.13227128,1.00000000,1.50301819,0.08660711,8.00000000
45.51724138,0.02142014,0.02876800,0.10606397,0.00000000,1.18160112,0.07114783,7.00000000
47.93103448,0.01691789,0.89826470,0.07270990,0.50000000,0.01675640,0.05319654,7.00000000
50.34482759,0.01324616,0.01337575,0.05685907,1.00000000,0.81664805,0.03963588,8.00000000
52.75862069,0.01005103,0.00971627,0.04369231,1.00000000,0.00634092,0.02823406,8.00000000
55.17241379,0.00805739,0.00619336,0.03181066,1.00000000,0.90934528,0.02059026,8.00000000
57.58620690,0.00469741,0.00479507,0.02548439,1.00000000,0.00571659,0.01685176,8.00000000
60.00000000,0.00389427,0.00397589,0.01919078,1.00000000,0.00331426,0.01283894,8.00000000


==> matlab/data/soe_144_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.19204782,0.00000000,1.00000000,29.89911921,-10.00000000,29.98346040,61.72192136
9.64830332,0.00000000,1.00000000,22.86615792,-7.58620690,23.00011489,46.72963908
7.69982967,0.00000000,1.00000000,17.49251326,-5.17241379,17.59800786,35.66305868
6.44052116,0.00000000,1.00000000,13.52086838,-2.75862069,13.59790883,27.12696567
5.49216978,0.00000000,1.00000000,10.51671064,-0.34482759,10.60872436,20.80138381
4.80134072,0.00000000,1.00000000,8.27253677,2.06896552,8.32633108,15.93439872
4.30414164,0.00000000,1.00000000,6.44062455,4.48275862,6.44191007,12.23700601
3.96952489,0.00000000,1.00000000,4.86599358,6.89655172,4.85179022,9.27291166
3.83230229,0.00000000,1.00200000,3.11918814,9.31034483,3.10952101,6.77176850
3.79611658,0.00000000,1.01200000,1.47939464,11.72413793,1.48729150,4.95201791
3.77504246,0.00000000,1.01600000,0.80257748,14.13793103,0.80228691,3.72584458
3.75833916,0.00000000,1.05800000,0.59675468,16.55172414,0.59877269,2.83721869
3.71964344,0.00000000,1.18100000,0.45656146,18.96551724,0.45405194,2.13917016
3.63134445,0.00000000,1.40300000,0.34307293,21.37931034,0.33953616,1.61700558
3.48997029,0.00200000,1.84900000,0.25925796,23.79310345,0.26201724,1.22755333
3.17266554,0.02400000,2.81400000,0.19707955,26.20689655,0.19758366,0.93133151
2.50426602,0.10400000,3.90000000,0.14958079,28.62068966,0.15050292,0.70457027
1.63084261,0.39900000,5.86200000,0.11349177,31.03448276,0.11317550,0.53285250
0.63931021,0.67900000,7.31200000,0.08597758,33.44827586,0.08614490,0.40526655
0.20404751,0.91400000,7.88100000,0.06508206,35.86206897,0.06505098,0.30618648
0.07208188,0.98200000,7.98100000,0.04913140,38.27586207,0.04894201,0.23152183
0.04154223,0.99500000,7.99500000,0.03743732,40.68965517,0.03745704,0.17535702
0.02868677,0.99700000,8.00000000,0.02816496,43.10344828,0.02827629,0.13274301
0.02145435,1.00000000,8.00000000,0.02158766,45.51724138,0.02121393,0.10051566
0.01624563,1.00000000,8.00000000,0.01620147,47.93103448,0.01619926,0.07620951
0.01226107,0.99900000,8.00100000,0.01235331,50.34482759,0.01220247,0.05766628
0.00918472,1.00000000,8.00000000,0.00929443,52.75862069,0.00921761,0.04383547
0.00710279,1.00000000,8.00000000,0.00699825,55.17241379,0.00705522,0.03312433
0.00531092,1.00000000,8.00000000,0.00531224,57.58620690,0.00534143,0.02506374
0.00405297,1.00000000,8.00000000,0.00400277,60.00000000,0.00401257,0.01900208


==> matlab/data/soe_144_0_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,28.83841381,28.70948873,62.50863575,0.00000000,11.78594506,46.92213147,1.00000000
-7.58620690,24.21307848,22.45910106,49.26946246,0.00000000,9.39364310,34.34139878,1.00000000
-5.17241379,18.93882079,15.92071057,36.48054001,0.00000000,7.59011756,26.47761652,1.00000000
-2.75862069,14.12579380,13.68128528,27.93725007,0.00000000,5.69553829,19.12553553,1.00000000
-0.34482759,11.59454119,10.17664032,21.24664304,0.00000000,5.63901819,15.64324630,1.00000000
2.06896552,7.99486017,8.65542464,16.06002044,0.00000000,4.63327146,11.72057300,1.00000000
4.48275862,6.23598831,6.33030179,11.96446467,0.00000000,4.67272392,9.40149272,1.00000000
6.89655172,4.19392744,4.17796749,9.81704691,0.00000000,3.82924024,7.19801054,1.00000000
9.31034483,3.20524293,3.19347515,6.45522575,0.00000000,3.87295977,4.08651387,1.00000000
11.72413793,1.01379076,1.95455370,5.00243728,0.00000000,3.77251924,3.41707838,1.00000000
14.13793103,0.78794471,0.96891622,4.10361655,0.00000000,3.75857786,2.45474204,1.00000000
16.55172414,0.59175996,0.74152890,2.84052247,0.00000000,3.33465805,1.67624938,1.00000000
18.96551724,0.32532552,0.49785051,2.16369593,0.00000000,3.75323519,1.33107092,1.00000000
21.37931034,0.36373781,0.28082896,1.61382643,0.00000000,3.76171835,1.03974262,1.00000000
23.79310345,0.23958420,0.21970856,1.21767967,0.00000000,3.77314565,0.81071305,1.00000000
26.20689655,0.19944518,0.22390936,0.87927531,0.00000000,2.90750279,0.61502485,1.00000000
28.62068966,0.14898433,0.16088316,0.65261686,0.00000000,1.75027362,0.46973570,5.50000000
31.03448276,0.12029842,0.10927458,0.51715607,0.00000000,0.12260515,0.35182497,1.00000000
33.44827586,0.08322716,0.10233429,0.40125414,0.50000000,0.74740092,0.27679030,7.50000000
35.86206897,0.06814349,0.07794679,0.29863707,1.00000000,0.05707661,0.19763078,8.00000000
38.27586207,0.05249968,0.05185046,0.22671241,1.00000000,0.03535382,0.14733213,8.00000000
40.68965517,0.04472853,0.04179782,0.18279048,1.00000000,0.03669952,0.12444612,8.00000000
43.10344828,0.03162490,0.02799910,0.13920700,1.00000000,0.02970612,0.08253914,8.00000000
45.51724138,0.01951354,0.02073933,0.10215483,1.00000000,0.02079145,0.06662973,8.00000000
47.93103448,0.01882130,0.01585360,0.07777138,1.00000000,0.01375467,0.05314304,8.00000000
50.34482759,0.01137931,0.01497664,0.05602339,1.00000000,0.01149272,0.03773494,8.00000000
52.75862069,0.00830611,0.01148452,0.04315050,1.00000000,0.00817544,0.02988867,8.00000000
55.17241379,0.00644209,0.00683211,0.03306711,1.00000000,0.00660841,0.02108418,8.00000000
57.58620690,0.00604410,0.00616825,0.02581387,1.00000000,0.00469101,0.01616188,8.00000000
60.00000000,0.00386428,0.00360281,0.01858797,1.00000000,0.00255659,0.01209607,8.00000000


==> matlab/data/soe_144_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.10097098,0.00000000,1.02300000,27.66470987,-10.00000000,30.08073359,61.77936303
9.53265608,0.00000000,1.06200000,21.27350152,-7.58620690,23.01966268,46.81633578
7.73655653,0.00000000,1.09500000,16.34731604,-5.17241379,17.64562103,35.63370858
6.40103394,0.00000000,1.03100000,12.67679034,-2.75862069,13.58036780,27.16407630
5.49900694,0.00000000,1.00000000,9.85722257,-0.34482759,10.62985465,20.69325240
4.81850057,0.00000000,1.02600000,7.79072030,2.06896552,8.32689500,15.91386132
4.36588268,0.00000000,1.12500000,6.17790073,4.48275862,6.48735016,12.20551537
4.05634485,0.00200000,1.25000000,4.79403711,6.89655172,4.83975253,9.23386790
3.91077937,0.01100000,1.35500000,3.41895210,9.31034483,3.12422652,6.81495289
3.36783088,0.09500000,3.10600000,2.24675875,11.72413793,1.47449657,4.93855256
1.87167784,0.42700000,7.14600000,1.50843350,14.13793103,0.80471200,3.71123559
1.30866018,0.60800000,8.01900000,1.33109777,16.55172414,0.59855660,2.82792986
1.12822431,0.63000000,8.11400000,1.13094511,18.96551724,0.44925043,2.14627737
1.03492540,0.66200000,8.21400000,1.10760914,21.37931034,0.34292493,1.62365263
1.01239566,0.68500000,8.22300000,1.03870453,23.79310345,0.26186050,1.22844539
0.97472557,0.70000000,8.33400000,0.93594256,26.20689655,0.19823042,0.93201757
0.99079324,0.74200000,8.32500000,0.98364828,28.62068966,0.14894466,0.70450784
0.93694570,0.77000000,8.42000000,0.96464828,31.03448276,0.11329236,0.53316807
0.96527287,0.77600000,8.52600000,0.94052773,33.44827586,0.08577203,0.40248065
0.91787725,0.78700000,8.39900000,0.86678178,35.86206897,0.06507324,0.30636849
0.95723936,0.79600000,8.43600000,0.87981312,38.27586207,0.04914030,0.23167267
0.91170836,0.78400000,8.45000000,0.85575924,40.68965517,0.03730085,0.17570828
0.84720074,0.79600000,8.39400000,0.81520799,43.10344828,0.02836779,0.13253894
0.83348917,0.79700000,8.41600000,0.87985570,45.51724138,0.02155644,0.10053331
0.82073174,0.78100000,8.36100000,0.84783085,47.93103448,0.01629046,0.07627078
0.82552018,0.79500000,8.36700000,0.83198392,50.34482759,0.01227110,0.05768941
0.80087245,0.80600000,8.38200000,0.82605964,52.75862069,0.00932180,0.04369334
0.90137882,0.78600000,8.45900000,0.83641980,55.17241379,0.00700973,0.03311308
0.84765865,0.80300000,8.39900000,0.90134454,57.58620690,0.00532728,0.02508922
0.90467433,0.79400000,8.45900000,0.81472050,60.00000000,0.00404352,0.01897294


==> matlab/data/soe_144_1_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,28.11910534,29.74799966,61.75358559,0.00000000,12.07167539,42.94364949,1.00000000
-7.58620690,22.28492303,21.92000799,44.31348225,0.00000000,10.79955308,33.02565797,1.00000000
-5.17241379,17.64655452,16.61581461,36.91019156,0.00000000,7.50274591,25.11009559,1.00000000
-2.75862069,13.37827787,12.34616169,28.51936561,0.00000000,6.30381172,21.62519749,1.00000000
-0.34482759,10.61044971,9.89913522,20.15252679,0.00000000,5.50397810,15.02556066,1.00000000
2.06896552,8.07836058,7.78877019,16.18404805,0.00000000,4.88261159,11.25463657,1.00000000
4.48275862,6.21637596,5.87716987,12.80861721,0.00000000,4.32645565,9.19835410,1.00000000
6.89655172,4.89683315,4.67451495,9.59421116,0.00000000,3.82906966,6.52245560,1.00000000
9.31034483,2.62002123,3.90082296,6.35858036,0.00000000,4.09933989,4.57889438,1.00000000
11.72413793,1.32068650,2.98452585,5.02021181,0.50000000,3.78959832,3.29049229,4.50000000
14.13793103,0.86818281,1.94891641,3.95097334,0.50000000,0.59586089,2.43161552,7.00000000
16.55172414,0.63434709,2.21057503,2.86716910,0.50000000,1.42764875,1.71910309,7.50000000
18.96551724,0.46821183,2.79380113,2.18923945,0.50000000,1.52853980,1.50437371,7.50000000
21.37931034,0.28243334,0.28141156,1.60321361,0.50000000,1.65019155,1.07238140,8.50000000
23.79310345,0.28765305,0.27097775,1.21816322,1.00000000,0.96273639,0.79680648,8.00000000
26.20689655,0.17313068,0.24232697,0.86349531,1.00000000,2.26006543,0.61930126,8.00000000
28.62068966,0.15953572,0.13062792,0.66341400,1.00000000,1.45456780,0.42923190,8.00000000
31.03448276,0.11133410,0.10032404,0.56253405,0.50000000,0.12820549,0.33603785,9.50000000
33.44827586,0.08998442,0.07985211,0.42860795,0.50000000,1.33527351,0.26173221,8.50000000
35.86206897,0.05744294,1.14804979,0.30879521,1.00000000,1.45664631,0.21465559,8.00000000
38.27586207,0.04877400,0.04056645,0.23622003,1.00000000,0.05227329,0.16539696,8.00000000
40.68965517,0.04060690,1.15125959,0.17090740,0.50000000,1.41633228,0.12395611,8.50000000
43.10344828,0.03098899,0.02469565,0.13150554,0.50000000,2.43190891,0.08417444,7.50000000
45.51724138,0.01943343,0.02173783,0.10035959,0.50000000,0.02808707,0.07017434,8.50000000
47.93103448,0.01769005,1.29771183,0.06866754,1.00000000,0.95805765,0.04747409,8.00000000
50.34482759,0.01331804,0.01476027,0.05964320,0.50000000,1.41229036,0.03628356,8.50000000
52.75862069,0.01105868,2.74519237,0.04561393,1.00000000,0.00986794,0.02772954,8.00000000
55.17241379,0.00692389,0.00630651,0.03213939,1.00000000,0.00651440,0.02434779,8.00000000
57.58620690,0.00620802,1.41365557,0.02519434,1.00000000,0.00636836,0.01752858,8.00000000
60.00000000,0.00400158,2.56719403,0.01906173,1.00000000,1.23641216,0.01138052,8.00000000


==> matlab/data/soe_144_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.99277456,0.00000000,1.00000000,27.79528136,-10.00000000,29.93698758,61.83690528
9.51257613,0.00000000,1.00000000,21.14984373,-7.58620690,22.86809973,46.83639912
7.71981632,0.00000000,1.00000000,16.33612438,-5.17241379,17.61592764,35.62106225
6.39233343,0.00000000,1.00000000,12.58928306,-2.75862069,13.58837238,27.02834576
5.46343807,0.00000000,1.04100000,9.89703311,-0.34482759,10.62002668,20.79252323
4.79251676,0.00000000,1.00000000,7.82344823,2.06896552,8.27614059,15.95026251
4.34940284,0.00000000,1.03200000,6.22100487,4.48275862,6.50382284,12.23696855
4.06486226,0.00100000,1.01800000,4.86245190,6.89655172,4.83951165,9.21666494
3.93256345,0.00600000,1.23600000,3.56570866,9.31034483,3.12484476,6.79636692
3.50586095,0.06400000,2.70400000,2.40406867,11.72413793,1.42015904,4.94497793
2.24456148,0.29200000,6.43500000,1.69915316,14.13793103,0.80798034,3.73502799
1.58938516,0.43100000,7.53100000,1.32714970,16.55172414,0.60133896,2.83176020
1.32343910,0.52900000,7.79400000,1.20288653,18.96551724,0.45134675,2.13658246
1.12145870,0.59200000,7.91800000,1.07198830,21.37931034,0.34788579,1.62173825
1.07991816,0.68400000,8.05000000,0.94601994,23.79310345,0.26219736,1.22939568
1.03284920,0.71800000,8.11800000,0.97611862,26.20689655,0.19754230,0.92939095
1.02523640,0.73500000,8.18200000,0.88109394,28.62068966,0.14875198,0.70203721
0.95017599,0.76600000,8.19000000,0.90501258,31.03448276,0.11277022,0.53243655
0.97598883,0.80300000,8.21400000,0.88785047,33.44827586,0.08546051,0.40357233
0.91732344,0.81300000,8.23300000,0.88705459,35.86206897,0.06562841,0.30607760
0.94086377,0.81600000,8.22200000,0.96426503,38.27586207,0.04895688,0.23255559
0.94323279,0.80700000,8.26400000,0.85048332,40.68965517,0.03739713,0.17538778
0.86931775,0.81000000,8.27700000,0.93211203,43.10344828,0.02832936,0.13323051
0.95250012,0.81400000,8.27800000,0.91519699,45.51724138,0.02155779,0.10070651
0.90149699,0.81500000,8.29100000,0.90671749,47.93103448,0.01624777,0.07622909
0.84219089,0.82600000,8.29300000,0.90151596,50.34482759,0.01231079,0.05776174
0.81337218,0.82500000,8.31500000,0.92998596,52.75862069,0.00929681,0.04376668
0.87362211,0.84300000,8.20800000,0.89701470,55.17241379,0.00702836,0.03315134
0.92522404,0.80800000,8.30600000,0.87220021,57.58620690,0.00531600,0.02512839
0.78988513,0.82200000,8.28900000,0.92991900,60.00000000,0.00401817,0.01907549


==> matlab/data/soe_144_2_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.58879420,28.79602196,62.82718686,0.00000000,12.06913234,47.54866249,1.00000000
-7.58620690,23.58143966,21.63320831,42.86420262,0.00000000,9.16565951,32.00886747,1.00000000
-5.17241379,17.25853108,15.82534090,33.20157316,0.00000000,7.63941188,26.83045806,1.00000000
-2.75862069,13.68051820,12.57565240,27.71543550,0.00000000,6.26390563,20.74728153,1.00000000
-0.34482759,9.96742688,9.51429141,20.17697211,0.00000000,5.50399600,15.15607768,1.00000000
2.06896552,8.25107463,7.72655866,15.41772429,0.00000000,4.79595945,11.87166263,1.00000000
4.48275862,6.58800202,6.76082132,12.61290941,0.00000000,4.37822331,9.60484872,1.00000000
6.89655172,4.49453584,5.09301895,9.24533559,0.00000000,4.11098894,7.14110515,1.00000000
9.31034483,3.15029209,4.66340007,7.41331051,0.00000000,3.81752614,4.84150389,1.00000000
11.72413793,2.00995645,3.07444708,5.08786063,0.00000000,3.81545670,3.27323591,4.00000000
14.13793103,0.77311206,2.09015926,3.60898226,0.00000000,3.52101986,2.69674323,4.00000000
16.55172414,0.60176730,0.58463460,2.48085890,0.50000000,2.26124884,1.79575316,7.50000000
18.96551724,0.40738133,2.16480150,2.23588391,0.50000000,1.28848409,1.48404720,7.50000000
21.37931034,0.39414569,2.85542780,1.64480415,0.50000000,0.40362236,1.06674391,8.50000000
23.79310345,0.22495166,1.46921147,1.19257876,0.50000000,2.30506138,0.85915558,7.50000000
26.20689655,0.13783549,0.17044621,0.93571590,1.00000000,1.97180147,0.56765555,8.00000000
28.62068966,0.17125306,0.13578149,0.68584945,1.00000000,1.04817656,0.45175085,8.00000000
31.03448276,0.14016132,0.13357545,0.52116621,1.00000000,1.01861370,0.32636624,8.00000000
33.44827586,0.11261646,0.08655429,0.38995161,0.50000000,1.14066486,0.25789107,8.50000000
35.86206897,0.07570956,1.57432537,0.30606743,1.00000000,1.39061369,0.18847851,8.00000000
38.27586207,0.05762906,0.05184881,0.22918451,1.00000000,1.06524142,0.14820402,8.00000000
40.68965517,0.04059031,1.09038393,0.17910159,1.00000000,1.24498601,0.11576334,8.00000000
43.10344828,0.02777424,1.62280498,0.13749983,1.00000000,0.94169672,0.09404917,8.00000000
45.51724138,0.02025571,0.01918739,0.10123944,1.00000000,2.41694990,0.06867309,8.00000000
47.93103448,0.01564292,0.01666890,0.07600217,0.50000000,0.01686595,0.05007798,8.50000000
50.34482759,0.01255806,1.01971208,0.05797192,0.50000000,2.62908189,0.03902737,8.50000000
52.75862069,0.01188855,1.35806735,0.04372800,1.00000000,0.00851346,0.02974812,8.00000000
55.17241379,0.00631243,1.37106804,0.03383858,1.00000000,1.18034021,0.02163142,8.00000000
57.58620690,0.00588831,0.00551985,0.02523521,0.50000000,0.00640174,0.01671810,8.50000000
60.00000000,0.00319062,1.39569645,0.01814124,1.00000000,1.36007766,0.01296580,8.00000000


==> matlab/data/soe_144_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.06319063,0.00100000,1.01800000,28.11441911,-10.00000000,30.02979787,61.48072508
9.57019466,0.00100000,1.00700000,21.47641339,-7.58620690,22.95708958,46.87246336
7.74869164,0.00000000,1.00000000,16.51123311,-5.17241379,17.52150731,35.55946652
6.37468702,0.00000000,1.00100000,12.73303691,-2.75862069,13.61024111,27.20491277
5.44033782,0.00000000,1.00000000,9.97375423,-0.34482759,10.59797222,20.74853038
4.82159809,0.00000000,1.00000000,7.90408330,2.06896552,8.30996604,15.92651336
4.34810511,0.00000000,1.00300000,6.25055487,4.48275862,6.45333427,12.19710427
4.04517691,0.00100000,1.02400000,4.75513646,6.89655172,4.82580024,9.25810395
3.90184458,0.00000000,1.06100000,3.40608615,9.31034483,3.10415368,6.78760754
3.76025867,0.00700000,1.49500000,2.15127456,11.72413793,1.46511906,4.95372819
3.20896543,0.04400000,3.23300000,1.39250380,14.13793103,0.81513843,3.72428482
2.11577537,0.19500000,6.02200000,1.10542464,16.55172414,0.60093016,2.82519711
1.49405783,0.36100000,7.15100000,0.94940950,18.96551724,0.45329173,2.14824016
1.27708574,0.47900000,7.47300000,0.81649174,21.37931034,0.34566003,1.62447924
1.06398459,0.57200000,7.59600000,0.72050815,23.79310345,0.26231836,1.22580421
0.98653345,0.63800000,7.70300000,0.73293765,26.20689655,0.19687787,0.92776148
0.85483149,0.73300000,7.85700000,0.68419743,28.62068966,0.14995951,0.70415633
0.78670894,0.77400000,7.88900000,0.64333912,31.03448276,0.11353016,0.53401269
0.72860843,0.81700000,7.99800000,0.65703487,33.44827586,0.08571354,0.40446470
0.64841150,0.84000000,8.00300000,0.64716530,35.86206897,0.06509821,0.30572612
0.65152500,0.86200000,8.03000000,0.62482418,38.27586207,0.04910395,0.23171251
0.63824209,0.88300000,8.02600000,0.64712113,40.68965517,0.03735288,0.17542708
0.59657413,0.88800000,8.06500000,0.58180916,43.10344828,0.02814357,0.13330160
0.61223480,0.89800000,8.08600000,0.55775886,45.51724138,0.02131028,0.10058367
0.51642185,0.90500000,8.08700000,0.53920304,47.93103448,0.01606349,0.07625416
0.57855970,0.91500000,8.08000000,0.60647028,50.34482759,0.01216855,0.05785324
0.53327315,0.91100000,8.12400000,0.58505535,52.75862069,0.00924923,0.04386831
0.60972662,0.92200000,8.07900000,0.60912862,55.17241379,0.00709335,0.03310255
0.61647038,0.93300000,8.07900000,0.59593101,57.58620690,0.00531901,0.02508826
0.57350072,0.93200000,8.08200000,0.59062141,60.00000000,0.00401182,0.01900621


==> matlab/data/soe_144_4_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.72057013,26.54506606,62.31366026,0.00000000,12.56977946,46.98381066,1.00000000
-7.58620690,22.82052910,20.63317101,48.43240692,0.00000000,9.84872196,35.98335155,1.00000000
-5.17241379,18.12245061,16.49425040,36.82323539,0.00000000,7.50745605,25.27975802,1.00000000
-2.75862069,13.42791204,12.78838517,28.63964932,0.00000000,5.60317902,19.12010676,1.00000000
-0.34482759,10.14452862,9.70894825,20.24865089,0.00000000,5.39888484,15.91900560,1.00000000
2.06896552,8.22084978,8.04547990,16.85955968,0.00000000,4.23211369,10.95779731,1.00000000
4.48275862,6.84210532,6.21361597,12.94924396,0.00000000,4.42245440,9.91590938,1.00000000
6.89655172,4.67343046,4.77463081,9.12774443,0.00000000,3.87049841,6.66670037,1.00000000
9.31034483,2.56269835,3.12762017,6.91738925,0.00000000,3.82140967,4.94213529,1.00000000
11.72413793,1.63936376,2.78266912,4.93368461,0.00000000,3.78828918,3.21689240,1.00000000
14.13793103,0.74982103,1.60951110,3.78759949,0.00000000,3.00219058,2.41653776,4.00000000
16.55172414,0.69676796,1.37787032,2.92201101,0.50000000,1.04404458,2.04500328,7.50000000
18.96551724,0.44564095,0.41117791,2.03435717,0.00000000,2.44913245,1.33594730,7.00000000
21.37931034,0.33458622,1.89117569,1.56222032,0.50000000,0.36847751,1.01614577,7.00000000
23.79310345,0.23999108,0.20186215,1.27893901,0.50000000,0.85527392,0.79181085,7.50000000
26.20689655,0.16040259,0.21330366,0.85491580,1.00000000,0.19304554,0.63908755,8.00000000
28.62068966,0.12247719,1.02903166,0.65952881,0.50000000,0.86768541,0.45139101,9.50000000
31.03448276,0.15108106,0.12388626,0.53651404,1.00000000,0.78461590,0.35122282,8.00000000
33.44827586,0.07980498,0.09288265,0.46379846,1.00000000,0.07723851,0.26095896,8.00000000
35.86206897,0.06344264,1.28249839,0.29179498,1.00000000,0.06965530,0.19346555,8.00000000
38.27586207,0.04223968,1.33995714,0.24177059,0.00000000,0.05383014,0.16546258,9.00000000
40.68965517,0.03452702,1.19386321,0.17183488,1.00000000,0.04264728,0.12004310,8.00000000
43.10344828,0.02780445,1.51191501,0.13806946,1.00000000,2.66521591,0.08732967,8.00000000
45.51724138,0.01921333,0.96502790,0.10068179,1.00000000,0.02174338,0.06309372,8.00000000
47.93103448,0.01633352,0.01271562,0.08134731,1.00000000,0.01758409,0.04857068,8.00000000
50.34482759,0.01092412,1.18640875,0.05666318,1.00000000,0.01233448,0.03790338,8.00000000
52.75862069,0.01075901,1.23467169,0.04136288,1.00000000,0.00819610,0.03131049,8.00000000
55.17241379,0.00667931,0.94854504,0.03455593,0.00000000,1.17896227,0.02281011,9.00000000
57.58620690,0.00544699,0.00762682,0.02712964,1.00000000,0.00569184,0.01557759,8.00000000
60.00000000,0.00407428,1.34413801,0.01779043,1.00000000,0.00424312,0.01287180,8.00000000


==> matlab/data/soe_144_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.17430992,0.00000000,1.00000000,28.54845726,-10.00000000,30.07254144,61.73933375
9.60330367,0.00000000,1.00000000,21.85275156,-7.58620690,22.87416066,46.88811363
7.69967413,0.00000000,1.00000000,16.74522583,-5.17241379,17.61466314,35.51831972
6.42527847,0.00000000,1.00000000,13.01126175,-2.75862069,13.60114361,27.12368124
5.46206355,0.00000000,1.00000000,10.16749482,-0.34482759,10.55662707,20.76921554
4.81828094,0.00000000,1.00000000,7.98392466,2.06896552,8.32108017,15.90669095
4.32626802,0.00000000,1.00100000,6.31543019,4.48275862,6.49594642,12.17658736
4.00705826,0.00000000,1.00000000,4.74893466,6.89655172,4.82010532,9.25690420
3.87163244,0.00000000,1.00700000,3.29364008,9.31034483,3.20495724,6.78942125
3.81034375,0.00000000,1.02100000,1.89155900,11.72413793,1.44409866,4.94545763
3.77087997,0.00000000,1.11000000,1.11343784,14.13793103,0.79141657,3.72894922
3.58174962,0.00000000,1.53700000,0.80871179,16.55172414,0.59912942,2.83673045
3.01638822,0.01000000,3.50000000,0.60604073,18.96551724,0.45427488,2.14083621
2.17796567,0.06900000,5.53200000,0.48054523,21.37931034,0.34264948,1.62153059
1.60481932,0.19900000,6.69200000,0.41417395,23.79310345,0.25980556,1.22587948
1.38174234,0.27000000,7.01700000,0.35415982,26.20689655,0.19969219,0.92960381
1.17514707,0.39700000,7.24100000,0.33209937,28.62068966,0.14856513,0.70418100
0.99457387,0.47000000,7.36700000,0.29806830,31.03448276,0.11347459,0.53355691
0.90375023,0.56900000,7.50500000,0.24284188,33.44827586,0.08681277,0.40360066
0.73938577,0.61500000,7.58300000,0.27048955,35.86206897,0.06476684,0.30477974
0.61278028,0.69700000,7.68700000,0.23794519,38.27586207,0.04945125,0.23094411
0.49724909,0.74100000,7.75300000,0.22396361,40.68965517,0.03731151,0.17558048
0.48999243,0.82800000,7.83800000,0.22383108,43.10344828,0.02838649,0.13274830
0.38297442,0.83800000,7.84500000,0.20589308,45.51724138,0.02144855,0.10066391
0.34253232,0.87000000,7.90400000,0.21614410,47.93103448,0.01623608,0.07616003
0.28033335,0.88600000,7.91200000,0.22018102,50.34482759,0.01229259,0.05795646
0.34627019,0.91700000,7.93700000,0.21488457,52.75862069,0.00935008,0.04367422
0.27077761,0.94200000,7.95700000,0.20489886,55.17241379,0.00704103,0.03310830
0.21639148,0.95100000,7.97200000,0.16216089,57.58620690,0.00533463,0.02509744
0.22010053,0.96300000,7.97300000,0.19270043,60.00000000,0.00403627,0.01902371


==> matlab/data/soe_144_8_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.64597699,29.08343407,61.64977554,0.00000000,12.96956098,50.15131875,1.00000000
-7.58620690,23.92615705,22.74022520,47.68782771,0.00000000,9.59697664,37.87644589,1.00000000
-5.17241379,16.64258099,16.05949880,37.91599142,0.00000000,7.11523999,25.19886599,1.00000000
-2.75862069,12.95135112,12.77297949,27.91224448,0.00000000,6.50751691,20.51832828,1.00000000
-0.34482759,10.69752946,10.77093825,20.69142421,0.00000000,5.61224669,14.94376537,1.00000000
2.06896552,8.46501493,8.34184261,17.46615208,0.00000000,4.55930144,12.03822698,1.00000000
4.48275862,6.07913005,6.18710163,12.63418202,0.00000000,4.61320635,8.90302605,1.00000000
6.89655172,5.11649295,4.92624345,9.40598939,0.00000000,3.86344607,7.68862766,1.00000000
9.31034483,3.16405137,3.98457416,7.36696541,0.00000000,3.88094139,5.22750911,1.00000000
11.72413793,1.97119196,1.46945787,5.07992229,0.00000000,3.79461223,3.12543143,1.00000000
14.13793103,0.91618931,0.76079598,3.30303098,0.00000000,3.77967722,2.54584250,1.00000000
16.55172414,0.52641533,0.72904036,2.98586944,0.00000000,3.76439382,1.97511119,1.00000000
18.96551724,0.33301291,0.46823964,2.24557004,0.00000000,2.63496716,1.36709189,3.50000000
21.37931034,0.42910162,1.11971572,1.62693270,0.00000000,2.50162319,1.06565526,6.50000000
23.79310345,0.27591157,0.22432717,1.23698148,0.00000000,1.51086089,0.71767543,6.50000000
26.20689655,0.20312851,0.18125935,0.93110485,0.50000000,1.12419348,0.63270884,7.50000000
28.62068966,0.14702216,0.99816501,0.70924464,0.00000000,0.80259965,0.47753464,8.00000000
31.03448276,0.09419777,0.14174385,0.52129945,0.00000000,1.85634315,0.35137199,7.00000000
33.44827586,0.08432084,0.09935307,0.44039504,1.00000000,0.08612534,0.27842319,8.00000000
35.86206897,0.06443422,0.06021500,0.32251650,1.00000000,0.82708993,0.19476993,8.00000000
38.27586207,0.06317760,0.04461999,0.23423233,1.00000000,0.04057408,0.16496496,8.00000000
40.68965517,0.04271229,0.03212870,0.18243678,1.00000000,1.06038370,0.11576831,8.00000000
43.10344828,0.03282706,0.02242058,0.12867445,0.50000000,0.02510410,0.09521935,7.50000000
45.51724138,0.02177463,0.02536817,0.09767949,1.00000000,0.86829106,0.06839283,8.00000000
47.93103448,0.01717602,0.01335275,0.07503650,1.00000000,0.01889866,0.05146805,8.00000000
50.34482759,0.01291231,0.94465461,0.05469776,1.00000000,0.88163719,0.03979975,8.00000000
52.75862069,0.00837696,0.01180650,0.04675688,1.00000000,0.01012787,0.02833612,8.00000000
55.17241379,0.00694204,0.00639904,0.03208701,1.00000000,0.00602981,0.02177704,8.00000000
57.58620690,0.00525001,0.00451661,0.02667375,1.00000000,0.00575281,0.01544048,8.00000000
60.00000000,0.00407197,0.00429688,0.01870340,1.00000000,0.00420486,0.01336223,8.00000000


==> matlab/data/soe_169_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.18872475,0.00000000,1.00000000,29.87588192,-10.00000000,30.06550957,61.78522259
9.63663695,0.00000000,1.00600000,22.81668196,-7.58620690,22.87591698,47.03285192
7.73292544,0.00000000,1.00500000,17.42653220,-5.17241379,17.56316632,35.69853159
6.39752517,0.00000000,1.00000000,13.48808892,-2.75862069,13.53751032,27.14377698
5.45784932,0.00000000,1.00900000,10.43814971,-0.34482759,10.53143190,20.70286587
4.77337250,0.00000000,1.00000000,8.21294268,2.06896552,8.23942650,15.92782105
4.27919202,0.00000000,1.00000000,6.37574785,4.48275862,6.44263194,12.14605633
3.94836813,0.00000000,1.00000000,4.73694341,6.89655172,4.72688305,9.15114788
3.83406587,0.00000000,1.00100000,3.00914027,9.31034483,3.03004902,6.72126176
3.79315600,0.00000000,1.00400000,1.40816787,11.72413793,1.39594698,4.92041005
3.77199974,0.00000000,1.04400000,0.80188387,14.13793103,0.79909959,3.70525426
3.73737795,0.00000000,1.10000000,0.59621085,16.55172414,0.59524243,2.80822799
3.67508307,0.00000000,1.32200000,0.45342124,18.96551724,0.45294163,2.12694148
3.54115164,0.00000000,1.72600000,0.34457626,21.37931034,0.34476654,1.61009812
3.23348614,0.00700000,2.49900000,0.25968865,23.79310345,0.25954627,1.22063742
2.69296445,0.08700000,3.88400000,0.19625798,26.20689655,0.19856492,0.92559409
1.70375906,0.32100000,5.78800000,0.14956940,28.62068966,0.14763709,0.70111750
0.68379246,0.70700000,7.42100000,0.11252487,31.03448276,0.11186601,0.53063889
0.18708415,0.91400000,7.89800000,0.08632638,33.44827586,0.08554928,0.40146879
0.08291376,0.98100000,7.98100000,0.06454468,35.86206897,0.06471445,0.30469197
0.05486884,0.99800000,7.99800000,0.04950459,38.27586207,0.04872011,0.22943821
0.03706070,0.99900000,8.00100000,0.03735099,40.68965517,0.03729774,0.17443642
0.02829247,1.00000000,8.00000000,0.02802382,43.10344828,0.02803975,0.13186197
0.02149907,0.99900000,8.00300000,0.02135513,45.51724138,0.02150325,0.10006149
0.01594772,1.00000000,8.00000000,0.01616017,47.93103448,0.01601769,0.07575563
0.01229861,0.99800000,8.00600000,0.01232204,50.34482759,0.01233202,0.05744545
0.00923184,1.00000000,8.00000000,0.00929416,52.75862069,0.00922589,0.04348800
0.00700993,1.00000000,8.00000000,0.00697866,55.17241379,0.00699531,0.03290693
0.00535878,1.00000000,8.00000000,0.00525053,57.58620690,0.00538484,0.02494149
0.00401596,1.00000000,8.00000000,0.00404303,60.00000000,0.00400106,0.01887898


==> matlab/data/soe_169_0_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,27.40929170,31.26357552,59.99780193,0.00000000,11.37698770,45.36325411,1.00000000
-7.58620690,22.99089386,20.84590112,45.57691268,0.00000000,10.00310577,35.26977847,1.00000000
-5.17241379,16.58458756,17.02952592,35.27044741,0.00000000,7.57339781,24.76612742,1.00000000
-2.75862069,13.94378726,12.14085491,27.99069745,0.00000000,5.94000548,20.05611502,1.00000000
-0.34482759,11.06246037,9.92597113,18.58745531,0.00000000,5.14056870,15.14362734,1.00000000
2.06896552,8.28778503,8.40917593,15.90755261,0.00000000,4.63837641,11.53538006,1.00000000
4.48275862,6.23294040,6.71880140,11.65881214,0.00000000,4.63439441,9.08403254,1.00000000
6.89655172,5.02897836,4.65980067,8.88279025,0.00000000,3.81122732,6.94557695,1.00000000
9.31034483,1.69534768,2.69284811,7.35003257,0.00000000,3.82675090,5.24908002,1.00000000
11.72413793,0.89611502,1.47763510,5.13344960,0.00000000,3.79154735,3.26172254,1.00000000
14.13793103,0.70903359,0.73694668,3.51283367,0.00000000,3.76635187,2.56562182,1.00000000
16.55172414,0.57128552,0.55566859,2.79667813,0.00000000,3.76041114,1.71514500,1.00000000
18.96551724,0.45484622,0.40330278,2.11266562,0.00000000,3.75152862,1.51213407,1.00000000
21.37931034,0.39806878,0.29370630,1.64663830,0.00000000,3.66487185,1.03178220,2.00000000
23.79310345,0.34228150,0.27720881,1.24944565,0.00000000,2.60672225,0.82582796,3.00000000
26.20689655,0.23222660,0.17777245,0.98591338,0.00000000,3.50532040,0.62967809,2.50000000
28.62068966,0.15293625,0.12632949,0.66367212,0.50000000,0.14279334,0.48565873,7.00000000
31.03448276,0.13255708,0.13921419,0.52142094,0.50000000,0.12609243,0.37574556,7.00000000
33.44827586,0.06648752,0.08686092,0.42756451,1.00000000,0.06394322,0.30018501,8.00000000
35.86206897,0.05484399,0.07731032,0.31830904,1.00000000,0.04811843,0.20201585,8.00000000
38.27586207,0.04914279,0.04956269,0.23015875,1.00000000,0.04211346,0.15289892,8.00000000
40.68965517,0.04237719,0.03804972,0.17294065,1.00000000,0.03745059,0.11501445,8.00000000
43.10344828,0.02838060,0.02565774,0.13197388,1.00000000,0.02528578,0.08139126,8.00000000
45.51724138,0.01690214,0.01640140,0.09004939,1.00000000,0.02165326,0.06384092,8.00000000
47.93103448,0.01453605,0.01519612,0.07976978,1.00000000,0.01740777,0.04671180,8.00000000
50.34482759,0.00981154,0.01162701,0.05578313,1.00000000,0.01005739,0.03860189,8.00000000
52.75862069,0.00945598,0.00761539,0.04076680,1.00000000,0.01047133,0.03025471,8.00000000
55.17241379,0.00710067,0.00713307,0.03300672,1.00000000,0.00742613,0.02001470,8.00000000
57.58620690,0.00476292,0.00522584,0.02470551,1.00000000,0.00551503,0.01726678,8.00000000
60.00000000,0.00383767,0.00364006,0.02006155,1.00000000,0.00495813,0.01338127,8.00000000


==> matlab/data/soe_169_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.26547934,0.00000000,1.07500000,28.17282210,-10.00000000,30.07364983,61.80851520
9.62504595,0.00000000,1.06000000,21.49853226,-7.58620690,22.88915353,46.93939632
7.72203879,0.00000000,1.14100000,16.49151602,-5.17241379,17.54541071,35.61425763
6.41001480,0.00000000,1.09200000,12.72409936,-2.75862069,13.56781794,27.13462622
5.47380677,0.00000000,1.16400000,9.94744381,-0.34482759,10.51086827,20.75517366
4.78618898,0.00000000,1.08300000,7.82144097,2.06896552,8.26198242,15.91309982
4.32641388,0.00000000,1.00000000,6.15469331,4.48275862,6.42469971,12.18076554
4.01919818,0.00100000,1.07000000,4.65246321,6.89655172,4.74885925,9.17269902
3.84693119,0.00400000,1.45200000,3.13460665,9.31034483,2.99757292,6.69699940
3.36924582,0.09100000,2.96100000,1.91666422,11.72413793,1.39949591,4.90643949
1.65588849,0.46600000,7.18200000,1.25020921,14.13793103,0.79934108,3.71437407
1.13782280,0.61900000,8.15300000,1.09466588,16.55172414,0.59978596,2.81221308
1.04090544,0.64400000,8.12900000,0.92473690,18.96551724,0.45175180,2.13397837
0.86313601,0.67100000,8.30100000,0.86373573,21.37931034,0.34320827,1.61296474
0.85982390,0.70300000,8.23100000,0.75672956,23.79310345,0.26081988,1.22063891
0.80625682,0.72200000,8.37100000,0.78714569,26.20689655,0.19635158,0.92341890
0.73418595,0.77900000,8.37200000,0.63322230,28.62068966,0.15015327,0.70200067
0.64166654,0.76500000,8.49600000,0.65735945,31.03448276,0.11277577,0.52912931
0.69493810,0.79400000,8.59700000,0.66009079,33.44827586,0.08521702,0.40107520
0.61699923,0.80800000,8.40700000,0.56504359,35.86206897,0.06497703,0.30370599
0.63117858,0.79700000,8.52600000,0.56727369,38.27586207,0.04890367,0.23056347
0.55861512,0.78900000,8.59800000,0.64604941,40.68965517,0.03750880,0.17485579
0.55178035,0.79000000,8.42700000,0.54044125,43.10344828,0.02821098,0.13205546
0.58131425,0.80600000,8.43500000,0.52731818,45.51724138,0.02148448,0.10022569
0.55089022,0.78700000,8.47600000,0.51444027,47.93103448,0.01620020,0.07590247
0.57077534,0.76900000,8.48400000,0.57946074,50.34482759,0.01212097,0.05729806
0.55959618,0.77900000,8.56200000,0.59426533,52.75862069,0.00926847,0.04352210
0.51622222,0.81800000,8.43200000,0.53485665,55.17241379,0.00697873,0.03297950
0.55826085,0.80400000,8.39800000,0.56164432,57.58620690,0.00527474,0.02499831
0.53216519,0.82100000,8.31500000,0.47877562,60.00000000,0.00401067,0.01892525


==> matlab/data/soe_169_1_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,31.83113320,27.74263957,62.90361022,0.00000000,10.58394210,41.40125277,1.00000000
-7.58620690,24.06175047,21.42645613,52.20118251,0.00000000,9.97655764,35.34848062,1.00000000
-5.17241379,18.14090685,16.38738079,34.81298824,0.00000000,7.06278363,26.68828387,1.00000000
-2.75862069,13.62732434,13.08813489,27.47475303,0.00000000,6.61324183,19.25267482,1.00000000
-0.34482759,10.00869830,9.26903459,21.96428366,0.00000000,5.66465363,14.48846857,1.00000000
2.06896552,7.96351630,7.82609113,16.19445696,0.00000000,4.33542818,11.32749874,1.00000000
4.48275862,7.02190650,6.02373114,12.79476870,0.00000000,4.70363942,8.78464306,1.00000000
6.89655172,5.35236530,4.59922841,9.35905056,0.00000000,4.09373467,6.04501301,1.00000000
9.31034483,3.33422654,4.82024971,6.49672854,0.00000000,3.96675294,5.05020682,1.00000000
11.72413793,1.02146064,2.07982086,4.78930753,0.00000000,3.76524354,3.22457447,3.00000000
14.13793103,0.72336350,0.72033976,3.74379152,0.50000000,1.17571935,2.59432868,7.50000000
16.55172414,0.66036578,1.30591253,2.65113059,1.00000000,1.86841061,1.77976760,8.00000000
18.96551724,0.51227261,0.39294464,2.04515952,0.50000000,0.47559344,1.36749564,8.50000000
21.37931034,0.23863438,1.82195415,1.54481383,0.50000000,0.34183695,1.05574057,8.50000000
23.79310345,0.24439439,0.33150310,1.20449955,0.50000000,0.24696116,0.81409027,10.50000000
26.20689655,0.19198410,0.20311513,0.94110371,0.50000000,2.72335600,0.63153442,9.00000000
28.62068966,0.13838995,0.15278119,0.72502533,1.00000000,0.14750435,0.42925593,8.00000000
31.03448276,0.10292527,0.10566426,0.53117766,0.50000000,1.34537780,0.36495294,8.50000000
33.44827586,0.08823634,1.45265397,0.39794592,1.00000000,0.08816158,0.26134708,8.00000000
35.86206897,0.06268888,1.34473902,0.31422404,0.50000000,0.07055659,0.19893849,8.50000000
38.27586207,0.05853092,0.05137013,0.23940933,1.00000000,0.04740039,0.15003735,8.00000000
40.68965517,0.03422895,0.03356136,0.17008936,1.00000000,0.04465300,0.11423805,8.00000000
43.10344828,0.03131449,1.39716190,0.14095656,0.50000000,1.21707727,0.08384244,8.50000000
45.51724138,0.02987694,1.04222279,0.10161675,1.00000000,1.32704711,0.07177466,8.00000000
47.93103448,0.01662891,0.01260230,0.07453476,0.50000000,0.01488650,0.05237041,9.00000000
50.34482759,0.01197082,1.28619095,0.06072756,0.00000000,0.01474658,0.03843505,9.00000000
52.75862069,0.00799954,0.00847364,0.04676406,1.00000000,0.00767938,0.02622122,8.00000000
55.17241379,0.00653466,1.44877009,0.03261212,1.00000000,0.95196284,0.02188380,8.00000000
57.58620690,0.00483886,0.00562797,0.02472043,1.00000000,1.80459712,0.01688192,8.00000000
60.00000000,0.00389192,0.00307391,0.01789591,0.50000000,2.72526794,0.01305119,9.50000000


==> matlab/data/soe_169_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.08060094,0.00000000,1.00900000,28.05877232,-10.00000000,29.93740835,61.64358933
9.54626452,0.00000000,1.00000000,21.42339176,-7.58620690,22.84588966,46.99053101
7.71142467,0.00000000,1.03400000,16.38225493,-5.17241379,17.57446640,35.71283333
6.35817952,0.00000000,1.00000000,12.70341464,-2.75862069,13.50137364,27.22400610
5.45596011,0.00000000,1.03500000,9.92592730,-0.34482759,10.53743620,20.74539788
4.80282131,0.00000000,1.04800000,7.84069545,2.06896552,8.24330717,15.90385454
4.29678789,0.00000000,1.02900000,6.18346702,4.48275862,6.42734653,12.15733364
4.06113426,0.00000000,1.07200000,4.75708692,6.89655172,4.75875783,9.14891783
3.87436052,0.00300000,1.27400000,3.35468012,9.31034483,3.04464726,6.69600048
3.37557693,0.06500000,2.91900000,2.14006697,11.72413793,1.44251352,4.91824499
1.97318688,0.34500000,6.69900000,1.44746555,14.13793103,0.80120521,3.71769896
1.33367671,0.47100000,7.83800000,1.11177161,16.55172414,0.59605960,2.81605153
1.11153955,0.54900000,8.00200000,0.90680514,18.96551724,0.45524704,2.13286899
0.99819218,0.61100000,8.11600000,0.83220082,21.37931034,0.34447964,1.60722807
0.91663020,0.64300000,8.23600000,0.84238156,23.79310345,0.26117866,1.22108405
0.86099246,0.69900000,8.23500000,0.78273793,26.20689655,0.19554138,0.92636653
0.78790268,0.73100000,8.22300000,0.72992125,28.62068966,0.14811172,0.69772739
0.68559768,0.75400000,8.32700000,0.72936889,31.03448276,0.11404154,0.53028831
0.62225037,0.77700000,8.32900000,0.66939153,33.44827586,0.08511339,0.40284443
0.64990218,0.76500000,8.38600000,0.71875853,35.86206897,0.06395420,0.30420371
0.70373828,0.79700000,8.34300000,0.62494428,38.27586207,0.04930962,0.23036475
0.67489752,0.76500000,8.41200000,0.68698865,40.68965517,0.03746778,0.17432063
0.61091866,0.76600000,8.40400000,0.65892843,43.10344828,0.02829593,0.13243275
0.65310748,0.79400000,8.35300000,0.69457058,45.51724138,0.02128069,0.10007279
0.66415151,0.79200000,8.36800000,0.62546741,47.93103448,0.01610031,0.07601093
0.65482654,0.76100000,8.42600000,0.57593372,50.34482759,0.01224958,0.05735314
0.64146078,0.77600000,8.43800000,0.62083568,52.75862069,0.00928803,0.04355431
0.64682118,0.78100000,8.42000000,0.57640853,55.17241379,0.00708305,0.03286222
0.61264661,0.77500000,8.36600000,0.63312372,57.58620690,0.00531929,0.02488164
0.52852283,0.79000000,8.37200000,0.61554655,60.00000000,0.00402272,0.01888948


==> matlab/data/soe_169_2_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.17519134,29.17897821,61.12408475,0.00000000,12.99520726,43.14999659,1.00000000
-7.58620690,23.41207959,21.69077804,46.28627784,0.00000000,10.64459957,35.03059821,1.00000000
-5.17241379,16.67322061,16.02808666,34.84526721,0.00000000,8.01135794,25.75446170,1.00000000
-2.75862069,13.54286840,12.48266401,27.57712953,0.00000000,6.35398951,21.93745939,1.00000000
-0.34482759,10.78903128,9.99537580,20.79335320,0.00000000,5.57948760,16.73545806,1.00000000
2.06896552,8.51245139,7.55037578,16.26634309,0.00000000,4.51376315,11.70605103,1.00000000
4.48275862,6.72220389,6.00964026,10.82682267,0.00000000,4.39185430,8.90141533,1.00000000
6.89655172,4.73703005,4.66645593,9.23275658,0.00000000,4.18606909,6.20259762,1.00000000
9.31034483,1.76160892,3.57344769,6.93605923,0.00000000,3.80059212,4.60754666,1.00000000
11.72413793,1.47009156,3.44267983,4.74431755,0.50000000,3.79089768,3.43341323,4.50000000
14.13793103,0.93693662,1.30451555,3.70141815,0.00000000,2.74721783,2.63062116,12.50000000
16.55172414,0.42853315,0.75143229,2.89284713,1.00000000,0.72299778,1.82908993,8.00000000
18.96551724,0.48135687,1.18595328,2.23224613,0.50000000,0.37553531,1.25411357,7.50000000
21.37931034,0.30118374,0.33903340,1.61941786,0.50000000,2.79621521,0.94270833,7.50000000
23.79310345,0.20173640,0.22249293,1.28613058,0.50000000,0.38270282,0.85447605,8.50000000
26.20689655,0.22201444,1.05836167,0.87012003,0.50000000,0.17870446,0.62917509,8.50000000
28.62068966,0.14414554,1.40560509,0.71863524,0.50000000,1.51999196,0.44466951,9.50000000
31.03448276,0.11471707,0.12817729,0.50837102,1.00000000,1.51118967,0.33463141,8.00000000
33.44827586,0.07990847,0.99355260,0.38988415,1.00000000,0.07102469,0.26155915,8.00000000
35.86206897,0.05766264,1.21769012,0.31972290,0.50000000,0.08528138,0.18860034,8.50000000
38.27586207,0.04217004,1.41928037,0.21994287,1.00000000,1.00891861,0.15272297,8.00000000
40.68965517,0.03854785,0.04169261,0.16222273,1.00000000,1.00549249,0.12108893,8.00000000
43.10344828,0.02798131,0.94722850,0.13476239,0.50000000,0.03472396,0.08427831,8.50000000
45.51724138,0.02187937,0.02348924,0.10161430,1.00000000,0.01956545,0.06407148,8.00000000
47.93103448,0.01814917,0.01259815,0.07470662,0.50000000,0.01817086,0.04845591,8.50000000
50.34482759,0.01073205,0.01315166,0.05260836,1.00000000,1.96640915,0.03480318,8.00000000
52.75862069,0.00945358,1.25501257,0.04208426,1.00000000,2.26975136,0.02786384,8.00000000
55.17241379,0.00638983,2.44106788,0.03319669,1.00000000,1.20546586,0.02089073,8.00000000
57.58620690,0.00594985,0.00488735,0.02478131,1.00000000,0.96566294,0.01499854,8.00000000
60.00000000,0.00454463,0.00453803,0.01726543,1.00000000,1.37848308,0.01358172,8.00000000


==> matlab/data/soe_169_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.11527022,0.00000000,1.00000000,28.22970185,-10.00000000,29.98938947,62.05649592
9.56688442,0.00000000,1.00000000,21.58678636,-7.58620690,22.95367249,46.95151731
7.68930265,0.00000000,1.00000000,16.60488712,-5.17241379,17.51466032,35.89867495
6.34925619,0.00000000,1.00000000,12.80228590,-2.75862069,13.54390216,27.21962575
5.44717066,0.00000000,1.01500000,10.00620995,-0.34482759,10.54907518,20.77870505
4.78721342,0.00000000,1.00000000,7.85349357,2.06896552,8.21947699,15.92004287
4.32585767,0.00000000,1.00000000,6.19910392,4.48275862,6.40746290,12.14144351
4.01385050,0.00000000,1.00600000,4.72566931,6.89655172,4.74976549,9.12632766
3.87203827,0.00000000,1.02500000,3.25585537,9.31034483,3.01783274,6.67708248
3.75734986,0.00500000,1.34300000,1.98125431,11.72413793,1.42663777,4.91014243
3.03857075,0.05400000,3.32200000,1.26526035,14.13793103,0.78331315,3.71774451
1.85357555,0.22500000,6.38200000,0.95559785,16.55172414,0.59726524,2.81206895
1.31219104,0.41100000,7.31500000,0.80801294,18.96551724,0.46010967,2.13075505
1.10077707,0.52900000,7.58400000,0.69350459,21.37931034,0.34375655,1.61119936
0.90932490,0.60800000,7.68800000,0.60448423,23.79310345,0.26077181,1.21744984
0.80377010,0.68800000,7.75500000,0.54896329,26.20689655,0.19714281,0.92367008
0.78799324,0.76000000,7.89400000,0.51303875,28.62068966,0.14772566,0.70132766
0.57377192,0.81700000,7.98900000,0.50708199,31.03448276,0.11372159,0.52979635
0.51042063,0.85300000,8.01900000,0.45978670,33.44827586,0.08543445,0.40098432
0.50201836,0.84900000,8.08900000,0.49948130,35.86206897,0.06521823,0.30558885
0.45921172,0.89600000,8.05600000,0.46094492,38.27586207,0.04918911,0.23132457
0.43785632,0.91800000,8.06100000,0.44436655,40.68965517,0.03748207,0.17435309
0.41809854,0.90500000,8.09900000,0.43422097,43.10344828,0.02786924,0.13210448
0.37946010,0.91000000,8.11900000,0.44209287,45.51724138,0.02117832,0.09997434
0.38846374,0.90700000,8.12000000,0.42355808,47.93103448,0.01593644,0.07578527
0.41927409,0.91900000,8.11600000,0.46190773,50.34482759,0.01217634,0.05757575
0.44076920,0.91600000,8.14100000,0.39134319,52.75862069,0.00922749,0.04352715
0.43026802,0.91700000,8.11700000,0.43802206,55.17241379,0.00699345,0.03296909
0.42657790,0.92500000,8.09900000,0.44758822,57.58620690,0.00535907,0.02497947
0.40877237,0.92900000,8.09100000,0.43456971,60.00000000,0.00400699,0.01892430


==> matlab/data/soe_169_4_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,28.66349793,29.39165977,64.52028008,0.00000000,11.72620162,46.09127447,1.00000000
-7.58620690,22.54323033,21.30323251,47.32142880,0.00000000,8.67184925,32.94579868,1.00000000
-5.17241379,17.66645561,15.69658315,35.12546474,0.00000000,7.89005781,26.22350869,1.00000000
-2.75862069,13.25781545,12.24493317,28.39525801,0.00000000,6.22931435,17.70590775,1.00000000
-0.34482759,10.49418904,10.03184141,20.63682012,0.00000000,5.73896078,14.60394417,1.00000000
2.06896552,8.51555284,7.69245835,16.52068026,0.00000000,5.21183894,12.40816480,1.00000000
4.48275862,6.99429869,6.14636656,12.00592995,0.00000000,3.99816591,8.44505677,1.00000000
6.89655172,5.15087737,4.97255701,9.50878595,0.00000000,3.86285629,6.08183442,1.00000000
9.31034483,3.58333299,3.19835908,7.33622759,0.00000000,3.83249472,4.28259540,1.00000000
11.72413793,0.99753730,2.44242791,4.72785253,0.00000000,3.80539248,3.40136032,1.00000000
14.13793103,0.78003472,0.81305077,3.78848473,0.50000000,3.51008524,2.66552143,4.50000000
16.55172414,0.60938724,1.44956252,2.49942199,0.00000000,2.96723856,1.70811418,6.50000000
18.96551724,0.41720842,1.39761573,2.07037859,0.00000000,1.06301650,1.35057599,6.50000000
21.37931034,0.31490209,0.32070078,1.62798971,0.50000000,1.15841426,1.11368236,7.50000000
23.79310345,0.24167703,0.24374074,1.22040339,1.00000000,1.33240183,0.83138009,8.00000000
26.20689655,0.20490834,0.20535882,0.93087717,1.00000000,0.29193843,0.64073861,8.00000000
28.62068966,0.14449722,0.97663432,0.65993965,1.00000000,1.22747212,0.46647909,8.00000000
31.03448276,0.12803781,0.12031714,0.54398656,1.00000000,0.12194222,0.36365909,8.00000000
33.44827586,0.08898914,0.09213596,0.44483604,1.00000000,0.08464892,0.27507989,8.00000000
35.86206897,0.06059408,0.05905727,0.32619823,1.00000000,0.08102709,0.20203100,8.00000000
38.27586207,0.04178614,0.05844986,0.23380939,0.50000000,0.04655513,0.15585731,8.50000000
40.68965517,0.03511792,0.03885549,0.17871323,1.00000000,0.03814361,0.12168096,8.00000000
43.10344828,0.02724936,0.03230376,0.13441953,0.50000000,0.98461239,0.08373546,8.50000000
45.51724138,0.02560579,0.02019072,0.10276069,0.50000000,0.02318762,0.07042826,8.50000000
47.93103448,0.01917721,0.01548765,0.07596242,1.00000000,0.01807618,0.05058775,8.00000000
50.34482759,0.01341542,0.01035430,0.05534160,1.00000000,0.01525614,0.03829287,8.00000000
52.75862069,0.00854081,0.98284596,0.04320172,0.00000000,0.94228919,0.02798499,9.00000000
55.17241379,0.00765403,0.00782324,0.03120657,1.00000000,0.00613333,0.02026823,8.00000000
57.58620690,0.00530941,2.21466397,0.02440233,1.00000000,0.00498794,0.01617159,8.00000000
60.00000000,0.00493403,2.10101250,0.01817172,1.00000000,0.00459501,0.01221726,8.00000000


==> matlab/data/soe_169_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.16187475,0.00000000,1.01300000,28.68748039,-10.00000000,29.97093045,61.76636069
9.62517340,0.00100000,1.00700000,21.88314774,-7.58620690,22.94291314,46.94435007
7.72909240,0.00000000,1.00000000,16.82511132,-5.17241379,17.54804121,35.66494400
6.37034441,0.00000000,1.00000000,12.99608959,-2.75862069,13.52884316,27.17157380
5.45444388,0.00000000,1.00000000,10.10754626,-0.34482759,10.49400760,20.76237198
4.78974047,0.00000000,1.00000000,7.94147011,2.06896552,8.23154558,15.87695851
4.30839278,0.00000000,1.00100000,6.24706807,4.48275862,6.41672589,12.16881606
4.00809923,0.00000000,1.01300000,4.72576364,6.89655172,4.74760705,9.14327790
3.85743012,0.00000000,1.00500000,3.16735394,9.31034483,3.03842219,6.69937278
3.80428836,0.00100000,1.03800000,1.80918347,11.72413793,1.39274599,4.91963180
3.74283847,0.00000000,1.19600000,1.02366169,14.13793103,0.80166280,3.71288502
3.52233246,0.00700000,1.93700000,0.73254978,16.55172414,0.60200439,2.82016947
2.79161755,0.04100000,3.76300000,0.56290014,18.96551724,0.45645613,2.12439299
1.84341529,0.15100000,6.02500000,0.46488011,21.37931034,0.34055562,1.61038328
1.35789175,0.31300000,7.00000000,0.39624854,23.79310345,0.25904928,1.22045296
1.14383934,0.40600000,7.21700000,0.32581467,26.20689655,0.19629567,0.92591407
0.94406008,0.48100000,7.38200000,0.29102469,28.62068966,0.14891508,0.70063226
0.78938438,0.58400000,7.51100000,0.25367800,31.03448276,0.11353379,0.53078526
0.64878260,0.65900000,7.62200000,0.22473365,33.44827586,0.08563292,0.40191412
0.53565306,0.76600000,7.77000000,0.21225070,35.86206897,0.06448198,0.30362701
0.46121050,0.78800000,7.80600000,0.17790835,38.27586207,0.04920478,0.23043804
0.36498960,0.84900000,7.86400000,0.16060303,40.68965517,0.03710561,0.17459039
0.30336635,0.88000000,7.89900000,0.21678168,43.10344828,0.02818019,0.13215721
0.28774578,0.89900000,7.91900000,0.19182207,45.51724138,0.02124111,0.10031158
0.26778202,0.92300000,7.95200000,0.16897246,47.93103448,0.01620859,0.07587680
0.21588881,0.92600000,7.96300000,0.14423233,50.34482759,0.01214805,0.05745071
0.20025043,0.95600000,7.97900000,0.16608855,52.75862069,0.00919172,0.04348819
0.15478430,0.95100000,7.97800000,0.15896539,55.17241379,0.00696342,0.03287712
0.18246659,0.95200000,7.98000000,0.16559791,57.58620690,0.00529616,0.02505119
0.18817691,0.96400000,7.99500000,0.15953914,60.00000000,0.00404609,0.01883405


==> matlab/data/soe_169_8_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.34956683,27.57470311,58.17222568,0.00000000,11.48487227,43.14277479,1.00000000
-7.58620690,23.23424730,21.64760821,49.54406630,0.00000000,9.70925391,34.75104413,1.00000000
-5.17241379,17.07621260,17.01479866,37.12589531,0.00000000,8.07015266,25.84416256,1.00000000
-2.75862069,13.25805986,14.05796101,28.24011466,0.00000000,6.40190285,21.03745923,1.00000000
-0.34482759,9.86916559,11.02253158,21.02856142,0.00000000,5.17476504,15.85027970,1.00000000
2.06896552,8.46146695,8.09610357,15.99555194,0.00000000,4.74067946,11.03788827,1.00000000
4.48275862,5.93798870,6.24404101,11.54365223,0.00000000,4.32216492,8.57612065,1.00000000
6.89655172,5.20776982,4.76791564,8.90641346,0.00000000,4.13024189,7.10785971,1.00000000
9.31034483,2.02921281,2.06633033,6.43758757,0.00000000,3.78399417,4.77971273,1.00000000
11.72413793,1.59981193,1.61682309,5.14951623,0.00000000,3.80201635,3.35095321,1.00000000
14.13793103,0.70965099,0.70234724,3.51196962,0.00000000,3.80141523,2.69669397,1.00000000
16.55172414,0.76216995,0.53550425,2.74210700,0.00000000,3.74804385,1.99888534,1.00000000
18.96551724,0.46216098,0.41780829,2.13346702,0.00000000,1.81148840,1.38712385,1.00000000
21.37931034,0.34926004,0.32526233,1.53735458,0.00000000,2.32260131,1.12315513,6.50000000
23.79310345,0.29506452,0.23869030,1.22732634,0.00000000,2.01717564,0.81796673,6.50000000
26.20689655,0.19682533,0.17953527,0.97651240,0.50000000,0.85009277,0.64597195,7.50000000
28.62068966,0.14965706,0.13177056,0.68377482,1.00000000,1.47183578,0.43955058,8.00000000
31.03448276,0.09645009,0.11817583,0.55688289,1.00000000,1.76033790,0.35831772,8.00000000
33.44827586,0.09465992,0.11926100,0.37728289,1.00000000,1.17871616,0.27444270,8.00000000
35.86206897,0.06163803,0.05364184,0.29335456,1.00000000,0.06029468,0.20092836,8.00000000
38.27586207,0.04992458,0.04704198,0.22809571,1.00000000,0.80371111,0.14803026,8.00000000
40.68965517,0.05208402,0.89155988,0.18052752,0.50000000,0.03563491,0.11743033,7.50000000
43.10344828,0.02827579,0.94395641,0.14270899,1.00000000,0.03840453,0.08485205,8.00000000
45.51724138,0.02024511,0.01777391,0.10285718,1.00000000,0.02508122,0.06319153,8.00000000
47.93103448,0.01606588,0.95343873,0.07294821,1.00000000,0.01723877,0.05183515,8.00000000
50.34482759,0.01307543,1.14943972,0.05772381,1.00000000,0.01111633,0.03809528,8.00000000
52.75862069,0.00737234,0.91430880,0.04553695,1.00000000,0.00790951,0.02677696,8.00000000
55.17241379,0.00824708,0.00816530,0.03318715,1.00000000,0.00683713,0.02076339,8.00000000
57.58620690,0.00485013,0.00514810,0.02499370,1.00000000,0.00455463,0.01675071,8.00000000
60.00000000,0.00422333,0.00372411,0.01722657,1.00000000,0.00424006,0.01335485,8.00000000


==> matlab/data/soe_196_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.24108970,0.00000000,1.00000000,29.74568333,-10.00000000,29.94214425,61.68769766
9.62784983,0.00000000,1.01200000,22.72793878,-7.58620690,22.92341667,46.97598240
7.72494420,0.00000000,1.00000000,17.48405216,-5.17241379,17.50916266,35.66689648
6.41765817,0.00000000,1.00000000,13.47284793,-2.75862069,13.47293861,27.17148337
5.45394490,0.00000000,1.00000000,10.44701861,-0.34482759,10.49219757,20.66434261
4.78620368,0.00000000,1.00000000,8.18853768,2.06896552,8.18587540,15.79591490
4.25275358,0.00000000,1.00000000,6.33301255,4.48275862,6.36587857,12.06699520
3.94637504,0.00000000,1.00000000,4.66496950,6.89655172,4.64594722,9.05452420
3.82469037,0.00000000,1.00000000,2.93002356,9.31034483,2.93293246,6.61429985
3.78732548,0.00000000,1.00800000,1.36105508,11.72413793,1.34621833,4.87155186
3.76973092,0.00100000,1.02700000,0.78377560,14.13793103,0.79264542,3.67227811
3.73632076,0.00000000,1.10400000,0.60257370,16.55172414,0.59400337,2.78476490
3.67034113,0.00100000,1.28600000,0.44856019,18.96551724,0.45438290,2.11124209
3.47597619,0.00000000,1.77400000,0.34421316,21.37931034,0.33973679,1.60034987
3.01140249,0.02100000,3.07800000,0.25872325,23.79310345,0.26081389,1.21099050
2.19593185,0.15500000,4.73400000,0.19567438,26.20689655,0.19736430,0.91515811
0.99699284,0.50600000,6.90800000,0.14807553,28.62068966,0.14840574,0.69478947
0.36624147,0.86700000,7.83200000,0.11281084,31.03448276,0.11284320,0.52523268
0.11119312,0.97200000,7.97400000,0.08473842,33.44827586,0.08638211,0.39734281
0.06706773,0.99900000,8.00100000,0.06443731,35.86206897,0.06481875,0.30161095
0.04884185,1.00000000,8.00000000,0.04919931,38.27586207,0.04838547,0.22799789
0.03678565,0.99900000,8.00100000,0.03731081,40.68965517,0.03663927,0.17335825
0.02824709,1.00000000,8.00000000,0.02796523,43.10344828,0.02778940,0.13139188
0.02124144,1.00000000,8.00000000,0.02117284,45.51724138,0.02137369,0.09935723
0.01604771,1.00000000,8.00000000,0.01611648,47.93103448,0.01608790,0.07503159
0.01222459,1.00000000,8.00000000,0.01217886,50.34482759,0.01215400,0.05673275
0.00926027,1.00000000,8.00000000,0.00926524,52.75862069,0.00922518,0.04320170
0.00704516,1.00000000,8.00000000,0.00703450,55.17241379,0.00702871,0.03267267
0.00527970,0.99800000,8.00200000,0.00527759,57.58620690,0.00530504,0.02478391
0.00402389,1.00000000,8.00000000,0.00395168,60.00000000,0.00404552,0.01876517


==> matlab/data/soe_196_0_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.25614928,31.44168167,63.13076888,0.00000000,12.35304884,44.59952356,1.00000000
-7.58620690,21.37755907,22.62855325,46.18639844,0.00000000,10.59868867,35.00106043,1.00000000
-5.17241379,17.32423652,17.46556248,38.10031259,0.00000000,7.41345353,25.51366699,1.00000000
-2.75862069,13.36917616,13.96574439,27.79918762,0.00000000,6.73639787,18.88194154,1.00000000
-0.34482759,10.62188189,9.90401029,21.62460108,0.00000000,5.87642769,15.31264553,1.00000000
2.06896552,8.11118732,7.80651388,15.26093973,0.00000000,4.67124100,12.58280608,1.00000000
4.48275862,6.35944555,6.55436014,12.11990963,0.00000000,4.24746619,8.73139862,1.00000000
6.89655172,4.89456783,4.74368787,8.86349160,0.00000000,3.96919919,6.70359895,1.00000000
9.31034483,2.18125295,2.30647145,7.05601332,0.00000000,3.76045579,4.74544520,1.00000000
11.72413793,1.56671181,1.25932466,4.69034639,0.00000000,3.82319457,3.14033877,1.00000000
14.13793103,0.61935522,0.59375549,3.49719001,0.00000000,3.75397048,2.39191810,1.00000000
16.55172414,0.58235822,0.48286243,2.98394422,0.00000000,3.78924435,1.89151321,1.00000000
18.96551724,0.40841100,0.43447823,2.23137491,0.00000000,3.80458925,1.38169422,1.00000000
21.37931034,0.30902933,0.38852797,1.56214907,0.00000000,3.15741779,1.06065193,1.00000000
23.79310345,0.24822945,0.23316086,1.20630505,0.00000000,2.89799836,0.85434621,1.00000000
26.20689655,0.17940782,0.19995445,0.95846081,0.00000000,2.31680448,0.62756481,3.50000000
28.62068966,0.14998865,0.15975869,0.66334369,0.00000000,0.82156112,0.44198171,7.00000000
31.03448276,0.12309821,0.10815931,0.51839751,1.00000000,0.11649366,0.37629234,8.00000000
33.44827586,0.07090063,0.09063275,0.41399797,1.00000000,0.09708741,0.27412158,8.00000000
35.86206897,0.06236184,0.06978617,0.31107534,1.00000000,0.06267507,0.20548360,8.00000000
38.27586207,0.04805209,0.04981929,0.22323912,1.00000000,0.05576084,0.14994838,8.00000000
40.68965517,0.03862046,0.03605824,0.18815940,1.00000000,0.04736834,0.10969026,8.00000000
43.10344828,0.03065916,0.02512593,0.13086491,1.00000000,0.03177260,0.08187323,8.00000000
45.51724138,0.02210854,0.01713583,0.09894558,1.00000000,0.02359682,0.06648623,8.00000000
47.93103448,0.01603723,0.01691214,0.07233939,1.00000000,0.01470331,0.05025482,8.00000000
50.34482759,0.01340585,0.00997621,0.05765554,1.00000000,0.00959502,0.03459768,8.00000000
52.75862069,0.00843222,0.00875942,0.04177484,1.00000000,0.00990677,0.02796752,8.00000000
55.17241379,0.00876811,0.00782177,0.03403008,1.00000000,0.00897668,0.02376868,8.00000000
57.58620690,0.00698748,0.00496900,0.02305011,1.00000000,0.00686714,0.01568167,8.00000000
60.00000000,0.00347033,0.00424991,0.01807286,1.00000000,0.00441681,0.01270344,8.00000000


==> matlab/data/soe_196_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.23175782,0.00000000,1.10600000,28.34347301,-10.00000000,29.87161235,61.72340869
9.66985815,0.00000000,1.08600000,21.67833652,-7.58620690,22.77232629,46.79598548
7.78823107,0.00000000,1.05200000,16.60636796,-5.17241379,17.41901591,35.70345392
6.38097033,0.00000000,1.13200000,12.77630251,-2.75862069,13.50935190,27.13227272
5.47041904,0.00100000,1.07300000,9.99560909,-0.34482759,10.45888532,20.64330888
4.78546059,0.00000000,1.04700000,7.81713124,2.06896552,8.18311258,15.81328076
4.32343483,0.00000000,1.14600000,6.09281685,4.48275862,6.35945999,12.05799084
3.98940984,0.00000000,1.09600000,4.52218691,6.89655172,4.65568756,9.01557107
3.81540521,0.00200000,1.36600000,3.05936491,9.31034483,2.93846499,6.60455377
3.20792873,0.09600000,3.18800000,1.69192753,11.72413793,1.36189676,4.86679465
1.61125386,0.43900000,7.49600000,1.11799293,14.13793103,0.79652931,3.68490112
1.03268922,0.63300000,8.18800000,0.89158714,16.55172414,0.59862192,2.78837109
0.88090731,0.65200000,8.48800000,0.70469704,18.96551724,0.45657169,2.10771444
0.80991501,0.68300000,8.44300000,0.63102677,21.37931034,0.34605372,1.59370991
0.67317669,0.71600000,8.44700000,0.59679183,23.79310345,0.25823035,1.20967119
0.59190440,0.72400000,8.61800000,0.53296274,26.20689655,0.19815884,0.91457463
0.53536208,0.72900000,8.53300000,0.47285660,28.62068966,0.14844543,0.69385933
0.52406219,0.74200000,8.66200000,0.47017594,31.03448276,0.11235360,0.52526402
0.43997879,0.77100000,8.47900000,0.46417700,33.44827586,0.08510812,0.39808333
0.45563456,0.76200000,8.49200000,0.39009348,35.86206897,0.06433893,0.30224641
0.46194658,0.73000000,8.52100000,0.46713112,38.27586207,0.04912131,0.22890002
0.43752094,0.77800000,8.49300000,0.39663850,40.68965517,0.03689269,0.17272631
0.45828740,0.75700000,8.64800000,0.42245303,43.10344828,0.02817098,0.13088560
0.50207761,0.76100000,8.51000000,0.42766873,45.51724138,0.02138703,0.09929343
0.39802442,0.77200000,8.56600000,0.42742976,47.93103448,0.01610282,0.07492615
0.38450205,0.76100000,8.57000000,0.42721826,50.34482759,0.01211341,0.05686065
0.40606996,0.76300000,8.58600000,0.40182218,52.75862069,0.00925333,0.04313676
0.40620593,0.76700000,8.56900000,0.42583853,55.17241379,0.00701252,0.03264127
0.41543464,0.78000000,8.49000000,0.36683610,57.58620690,0.00527664,0.02476225
0.44972280,0.75300000,8.61200000,0.40647837,60.00000000,0.00403278,0.01873453


==> matlab/data/soe_196_1_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,28.97919048,28.09126903,61.65386941,0.00000000,11.46967762,43.07551991,1.00000000
-7.58620690,24.05901024,20.64921092,44.05659620,0.00000000,10.19084935,33.09178286,1.00000000
-5.17241379,17.22144386,16.86546477,33.34938063,0.00000000,7.43075068,24.22873335,1.00000000
-2.75862069,13.88429035,13.04428330,27.29677863,0.00000000,6.83221238,20.09757480,1.00000000
-0.34482759,10.65463390,9.69731518,21.02644579,0.00000000,5.37972157,14.63371352,1.00000000
2.06896552,8.19209629,7.98637383,15.78840412,0.00000000,5.08247693,11.73949745,1.00000000
4.48275862,5.92885936,5.02396359,11.28606389,0.00000000,3.97013706,9.29331475,1.00000000
6.89655172,4.96065092,4.45044206,8.94490856,0.00000000,4.18404553,6.02525036,1.00000000
9.31034483,3.32948174,3.93046907,6.78813851,0.00000000,3.83397559,4.20938355,1.00000000
11.72413793,2.35853957,1.82115832,4.58318777,0.00000000,3.79166099,3.15473878,4.00000000
14.13793103,0.77985329,0.85634514,3.71266257,0.50000000,1.12610853,2.45668307,7.50000000
16.55172414,0.57336517,0.82991052,2.96249555,0.50000000,1.70998599,1.89953619,7.50000000
18.96551724,0.46519550,0.42007860,1.99246389,0.50000000,2.72312165,1.46853458,9.50000000
21.37931034,0.34395384,1.51062486,1.58411255,0.50000000,0.31303432,1.17201541,8.50000000
23.79310345,0.26253649,1.58713429,1.19610381,0.50000000,1.46845363,0.77232840,8.50000000
26.20689655,0.19225671,0.22007102,0.89655818,1.00000000,1.28131829,0.62399601,8.00000000
28.62068966,0.13967487,0.14154743,0.70339265,1.00000000,0.23831574,0.47353289,8.00000000
31.03448276,0.12477130,1.58975571,0.52154294,0.50000000,0.10313979,0.32397714,8.50000000
33.44827586,0.07155222,1.30675324,0.40521368,1.00000000,0.08734418,0.25107461,8.00000000
35.86206897,0.06096401,0.07361044,0.30364024,1.00000000,0.09245186,0.19189910,8.00000000
38.27586207,0.05795150,0.04853149,0.22122697,0.50000000,0.05213142,0.14809236,8.50000000
40.68965517,0.03540504,0.03886786,0.17327045,0.50000000,1.54300852,0.11170415,10.50000000
43.10344828,0.02624432,1.54099293,0.13349774,0.50000000,0.03338075,0.08771002,8.50000000
45.51724138,0.02360580,0.01722348,0.09526358,0.50000000,0.02143766,0.06687829,9.00000000
47.93103448,0.01485070,0.01277968,0.07919532,1.00000000,0.02168537,0.04972201,8.00000000
50.34482759,0.01215500,0.01006438,0.05819342,1.00000000,0.01277843,0.03697030,8.00000000
52.75862069,0.00980061,0.00884460,0.04144007,1.00000000,0.00977370,0.02887271,8.00000000
55.17241379,0.00604337,1.20105579,0.03082210,1.00000000,1.58347921,0.02088537,8.00000000
57.58620690,0.00427375,0.00550402,0.02401690,1.00000000,0.00503436,0.01609837,8.00000000
60.00000000,0.00354987,0.00432895,0.01834527,0.50000000,1.34119083,0.01371582,8.50000000


==> matlab/data/soe_196_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.36713493,0.00000000,1.02700000,28.27175221,-10.00000000,29.81877784,61.76718958
9.66078152,0.00000000,1.00000000,21.53048441,-7.58620690,22.92962536,46.93150992
7.68764432,0.00000000,1.00000000,16.47200896,-5.17241379,17.51786097,35.61617198
6.36250930,0.00000000,1.01500000,12.73001609,-2.75862069,13.47279630,26.97821077
5.47002102,0.00000000,1.00000000,9.95799678,-0.34482759,10.51156923,20.68612136
4.77607009,0.00000000,1.00800000,7.82691581,2.06896552,8.20293923,15.75231842
4.32782408,0.00100000,1.09400000,6.13113030,4.48275862,6.34528255,12.04180074
4.03039015,0.00200000,1.06700000,4.63734874,6.89655172,4.69363478,9.05144414
3.85235272,0.00200000,1.30600000,3.21265829,9.31034483,2.91821971,6.62238508
3.29227483,0.07200000,3.27100000,1.93439353,11.72413793,1.36992268,4.87471436
1.77195729,0.35600000,7.28100000,1.24023745,14.13793103,0.79281580,3.68158788
1.21915067,0.51400000,8.11400000,0.91964964,16.55172414,0.59631680,2.78575340
1.01707693,0.57800000,8.08700000,0.82072978,18.96551724,0.44413830,2.11125782
0.85851848,0.62300000,8.30900000,0.69867764,21.37931034,0.33898293,1.60079759
0.76355982,0.64200000,8.31800000,0.64836487,23.79310345,0.26098665,1.21332549
0.65723497,0.69700000,8.42400000,0.58509172,26.20689655,0.19772408,0.91621253
0.58155553,0.75500000,8.42400000,0.56155806,28.62068966,0.14670321,0.69291945
0.55578587,0.72600000,8.42900000,0.53949559,31.03448276,0.11175935,0.52573750
0.52679017,0.73100000,8.42400000,0.53975659,33.44827586,0.08487085,0.39761760
0.43918485,0.74300000,8.51700000,0.48531594,35.86206897,0.06390654,0.30191299
0.49345233,0.74800000,8.49400000,0.44858880,38.27586207,0.04906140,0.22828765
0.47734107,0.75600000,8.38500000,0.46588379,40.68965517,0.03732201,0.17295958
0.49951260,0.74000000,8.44100000,0.44938730,43.10344828,0.02820878,0.13099500
0.47396508,0.75100000,8.46200000,0.43370198,45.51724138,0.02132728,0.09951588
0.50076431,0.74100000,8.45400000,0.51176378,47.93103448,0.01601002,0.07490788
0.50421363,0.76000000,8.47000000,0.43627148,50.34482759,0.01220416,0.05705629
0.43973991,0.74300000,8.50800000,0.42967954,52.75862069,0.00917778,0.04305174
0.40338753,0.73900000,8.52800000,0.39234862,55.17241379,0.00700325,0.03273407
0.45243532,0.75300000,8.42000000,0.43186947,57.58620690,0.00529860,0.02471156
0.44962988,0.74100000,8.52100000,0.46421296,60.00000000,0.00403730,0.01878093


==> matlab/data/soe_196_2_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.51495488,30.04031515,62.89243029,0.00000000,12.48323343,44.53529871,1.00000000
-7.58620690,23.34904050,21.97034654,46.32589549,0.00000000,9.13112810,34.05484231,1.00000000
-5.17241379,16.73044064,15.29792353,36.61783971,0.00000000,20.03265555,25.27446214,1.00000000
-2.75862069,13.10240031,12.01981864,27.22546095,0.00000000,6.38415094,19.30366739,1.00000000
-0.34482759,10.63601484,9.57122748,21.08340871,0.00000000,5.66401219,14.34457597,1.00000000
2.06896552,8.68432602,7.61489439,16.27530699,0.00000000,5.20000387,12.44606634,1.00000000
4.48275862,5.98439494,6.15378683,11.68960992,0.00000000,3.90277854,9.34162066,1.00000000
6.89655172,5.36426845,4.68655063,9.15075915,0.00000000,3.87940227,6.75137044,1.00000000
9.31034483,2.24603662,3.59818120,6.90190364,0.00000000,4.13050377,4.57433127,1.00000000
11.72413793,1.15245348,1.94369452,4.71033678,0.00000000,3.77204390,3.06787690,4.00000000
14.13793103,0.64569931,1.32621998,3.65880460,0.00000000,3.23992369,2.40568671,7.00000000
16.55172414,0.56675021,0.56985793,2.63630168,0.00000000,1.26315554,1.71458002,6.50000000
18.96551724,0.35381792,0.38911383,2.27663707,0.50000000,1.33338178,1.33321821,7.50000000
21.37931034,0.32497044,0.35555592,1.66272780,1.00000000,1.67557332,1.03241820,8.00000000
23.79310345,0.25885633,1.42877512,1.23489226,0.00000000,1.07335536,0.81668969,8.00000000
26.20689655,0.16651313,0.18085830,0.90067742,0.50000000,0.19732322,0.56520372,7.50000000
28.62068966,0.15486162,0.13641372,0.69938901,0.50000000,0.14261581,0.43901071,10.00000000
31.03448276,0.10676181,0.09122786,0.54483084,0.50000000,1.12672096,0.35633124,7.50000000
33.44827586,0.07871505,1.26366119,0.38378082,1.00000000,1.00286452,0.24565674,8.00000000
35.86206897,0.05284050,0.05010256,0.29152741,1.00000000,0.05451481,0.19147748,8.00000000
38.27586207,0.06239426,0.94631908,0.23897555,1.00000000,0.05222802,0.13967898,8.00000000
40.68965517,0.03530214,0.03936459,0.17838243,0.50000000,0.94145996,0.11111201,8.50000000
43.10344828,0.02903886,1.33863048,0.12252741,0.50000000,0.93061912,0.08731112,8.50000000
45.51724138,0.02161830,0.97416764,0.09794989,1.00000000,0.02464992,0.06658749,8.00000000
47.93103448,0.01650492,0.01557417,0.07533171,1.00000000,0.01957022,0.04792345,8.00000000
50.34482759,0.00993126,1.17889908,0.05613436,1.00000000,0.92009934,0.03665807,8.00000000
52.75862069,0.01104148,0.95146874,0.04190262,0.50000000,1.51475123,0.02879698,10.00000000
55.17241379,0.00767058,2.29193578,0.03352240,0.50000000,1.89200442,0.02169999,8.50000000
57.58620690,0.00568512,0.00575418,0.02481750,1.00000000,0.00605986,0.01697662,8.00000000
60.00000000,0.00467103,0.00442871,0.01845051,1.00000000,0.00433659,0.01161062,8.00000000


==> matlab/data/soe_196_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.18867126,0.00000000,1.01200000,28.37502943,-10.00000000,29.94220634,61.78965211
9.60497203,0.00000000,1.01100000,21.64127106,-7.58620690,22.88911570,46.87188569
7.68011131,0.00000000,1.00100000,16.57707943,-5.17241379,17.52120769,35.58099796
6.38811707,0.00000000,1.01500000,12.85665168,-2.75862069,13.48052910,27.07566522
5.47172903,0.00000000,1.03100000,10.03334212,-0.34482759,10.46184404,20.73405787
4.77645238,0.00000000,1.00300000,7.85769694,2.06896552,8.20016109,15.82923807
4.31891247,0.00000000,1.00000000,6.16713975,4.48275862,6.34892839,12.00868097
4.01263354,0.00000000,1.06200000,4.64220874,6.89655172,4.65356447,9.05069957
3.85496836,0.00000000,1.13800000,3.21915305,9.31034483,2.91763473,6.61889346
3.62078042,0.01800000,1.84400000,1.86385857,11.72413793,1.38237767,4.86424421
2.54421055,0.10100000,4.83100000,1.14809324,14.13793103,0.79610940,3.68329278
1.48588894,0.29500000,7.10900000,0.88279272,16.55172414,0.59439466,2.79432743
1.22519019,0.47100000,7.60100000,0.73835754,18.96551724,0.45308440,2.11530762
0.91579845,0.57900000,7.78000000,0.62327227,21.37931034,0.34296102,1.59596438
0.84035386,0.64300000,7.85200000,0.46925183,23.79310345,0.25899995,1.21251237
0.65163848,0.76200000,7.94700000,0.46613484,26.20689655,0.19747711,0.91518485
0.57083634,0.78700000,8.00400000,0.42065064,28.62068966,0.14843997,0.69434056
0.44885287,0.80500000,8.10300000,0.41979520,31.03448276,0.11107173,0.52623510
0.41746132,0.83300000,8.11900000,0.36568845,33.44827586,0.08460837,0.39803431
0.34255743,0.86500000,8.15100000,0.34974354,35.86206897,0.06453314,0.30173644
0.35668625,0.85300000,8.16700000,0.35648734,38.27586207,0.04878605,0.22881880
0.35109760,0.86000000,8.17700000,0.31540492,40.68965517,0.03691548,0.17350914
0.34593469,0.87700000,8.14900000,0.35941820,43.10344828,0.02793774,0.13069189
0.28427065,0.88100000,8.16100000,0.31068455,45.51724138,0.02116602,0.09934156
0.31230456,0.87300000,8.25200000,0.33193996,47.93103448,0.01610817,0.07517853
0.29391466,0.89000000,8.17000000,0.29280102,50.34482759,0.01206685,0.05680007
0.30252388,0.86600000,8.19100000,0.33390864,52.75862069,0.00912498,0.04315678
0.33328630,0.89000000,8.16200000,0.31646787,55.17241379,0.00693895,0.03269245
0.29202528,0.86700000,8.22600000,0.31942560,57.58620690,0.00529299,0.02476379
0.32761225,0.87000000,8.19800000,0.32138726,60.00000000,0.00400049,0.01871795


==> matlab/data/soe_196_4_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,31.40189358,28.48977959,60.28330401,0.00000000,12.63638178,41.47972728,1.00000000
-7.58620690,21.76806096,21.09952659,43.14781548,0.00000000,9.87063223,35.44589766,1.00000000
-5.17241379,17.95103840,16.45187913,39.13231569,0.00000000,7.61905985,27.83424477,1.00000000
-2.75862069,13.44059991,13.46840030,26.65754153,0.00000000,5.99338159,20.90385724,1.00000000
-0.34482759,10.82612583,10.22283363,21.88107275,0.00000000,5.39407054,13.61576257,1.00000000
2.06896552,8.67315334,7.16714173,16.97622728,0.00000000,4.22132275,12.24991176,1.00000000
4.48275862,6.10383753,6.51333838,11.93882353,0.00000000,4.16630320,9.30672749,1.00000000
6.89655172,4.87411084,5.65409399,9.90113839,0.00000000,3.98055563,7.13613930,1.00000000
9.31034483,2.55722506,3.22275760,6.33467555,0.00000000,3.79518756,4.56676499,1.00000000
11.72413793,0.96587660,1.65319170,4.43594580,0.00000000,2.87462251,3.24223856,1.00000000
14.13793103,0.88914513,0.81257454,3.60723309,0.00000000,2.72136783,2.37146936,1.00000000
16.55172414,0.64038578,0.61234181,2.67188162,0.00000000,2.07683196,1.99094284,6.00000000
18.96551724,0.51180208,0.39369856,2.19056887,0.50000000,1.23395025,1.42757244,7.50000000
21.37931034,0.37640497,1.13296236,1.61128189,1.00000000,1.22941253,1.12284909,8.00000000
23.79310345,0.24775290,0.27890533,1.28903646,0.50000000,0.23387835,0.84972935,7.50000000
26.20689655,0.22297818,0.22611404,0.84687896,1.00000000,0.97821875,0.63963920,8.00000000
28.62068966,0.17174510,0.12439610,0.70372011,1.00000000,1.49600623,0.45748327,8.00000000
31.03448276,0.11029601,0.12742667,0.53220574,1.00000000,0.11084476,0.37841799,8.00000000
33.44827586,0.08841011,0.08292910,0.38492930,1.00000000,1.16138378,0.26996193,8.00000000
35.86206897,0.06311356,1.11492706,0.30597617,1.00000000,0.10381446,0.19752186,8.00000000
38.27586207,0.05112222,0.03844370,0.22597440,1.00000000,0.92714410,0.15377820,8.00000000
40.68965517,0.03513189,0.03512860,0.18757059,1.00000000,0.88832081,0.11663289,8.00000000
43.10344828,0.02384460,0.02821612,0.12522056,1.00000000,1.59144106,0.08970175,8.00000000
45.51724138,0.01943003,0.02623600,0.10201580,1.00000000,0.02160169,0.06651782,8.00000000
47.93103448,0.01448612,0.01503133,0.06925074,1.00000000,0.02006248,0.04953463,8.00000000
50.34482759,0.00892443,0.01087720,0.05739629,1.00000000,0.01254836,0.03744131,8.00000000
52.75862069,0.00928530,0.01067580,0.04269791,1.00000000,0.94760422,0.02841134,8.00000000
55.17241379,0.00678422,1.01110478,0.03161128,1.00000000,1.25031683,0.02128744,8.00000000
57.58620690,0.00570067,0.00571621,0.02415196,0.50000000,0.00373890,0.01478069,8.50000000
60.00000000,0.00408305,0.00321908,0.01878370,1.00000000,1.37201206,0.01242672,8.00000000


==> matlab/data/soe_196_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.18622947,0.00000000,1.00000000,28.78734267,-10.00000000,29.95263741,61.50994480
9.57451899,0.00000000,1.01100000,21.91663362,-7.58620690,22.86090784,46.73996648
7.74138440,0.00000000,1.00000000,16.77821106,-5.17241379,17.48750483,35.68647070
6.36618030,0.00000000,1.00100000,12.98345068,-2.75862069,13.45998095,27.09998503
5.45127663,0.00000000,1.00000000,10.13710032,-0.34482759,10.49396190,20.70125024
4.77676757,0.00000000,1.00000000,7.93965632,2.06896552,8.19396618,15.79504566
4.28246023,0.00000000,1.00000000,6.20696337,4.48275862,6.34497579,12.03792714
3.97796271,0.00000000,1.00000000,4.60650204,6.89655172,4.63546357,9.04605561
3.84936674,0.00000000,1.01100000,3.05354524,9.31034483,2.95741925,6.62878268
3.78903737,0.00000000,1.04400000,1.65117321,11.72413793,1.38229665,4.86240678
3.69312546,0.00100000,1.31100000,0.97201172,14.13793103,0.80000525,3.68203972
3.28740120,0.01400000,2.42000000,0.67961973,16.55172414,0.59910349,2.78783709
2.32699211,0.08900000,4.98000000,0.55316013,18.96551724,0.45729762,2.10364805
1.53465981,0.25500000,6.74000000,0.43356259,21.37931034,0.34335615,1.59898875
1.17861118,0.39700000,7.24800000,0.34054616,23.79310345,0.25621972,1.20936465
0.97137477,0.50000000,7.42900000,0.28671723,26.20689655,0.19634720,0.91668593
0.74006928,0.57100000,7.52600000,0.25034372,28.62068966,0.14750624,0.69472880
0.62740569,0.65100000,7.65300000,0.18803563,31.03448276,0.11277531,0.52625567
0.51326228,0.74300000,7.79000000,0.16095330,33.44827586,0.08417887,0.39696854
0.40371485,0.78300000,7.80700000,0.16272598,35.86206897,0.06488708,0.30189606
0.27387689,0.82900000,7.90300000,0.16309590,38.27586207,0.04870698,0.22920625
0.28017491,0.88600000,7.94600000,0.12097839,40.68965517,0.03694002,0.17276791
0.25974612,0.90400000,7.96800000,0.10695751,43.10344828,0.02781888,0.13129339
0.18893596,0.93200000,7.97500000,0.10679806,45.51724138,0.02118685,0.09910571
0.16560728,0.93200000,7.99700000,0.10503718,47.93103448,0.01599397,0.07527459
0.13917829,0.94400000,8.00500000,0.12659274,50.34482759,0.01222967,0.05691015
0.13925712,0.93700000,8.02100000,0.13453318,52.75862069,0.00917170,0.04316533
0.08609004,0.94700000,8.01800000,0.11510947,55.17241379,0.00696236,0.03273668
0.10231847,0.95000000,8.02100000,0.10832192,57.58620690,0.00527418,0.02473099
0.10680700,0.95200000,8.03000000,0.08107411,60.00000000,0.00397694,0.01876480


==> matlab/data/soe_196_8_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,27.64704184,29.85993302,62.42319184,0.00000000,12.21277410,41.23504428,1.00000000
-7.58620690,21.72089422,23.70936719,44.45649996,0.00000000,10.21896368,35.12135851,1.00000000
-5.17241379,16.92808038,18.09011234,36.24780844,0.00000000,7.72263952,24.99450077,1.00000000
-2.75862069,13.08484376,12.12937119,28.42140015,0.00000000,6.53344718,20.80425848,1.00000000
-0.34482759,11.36456457,10.15344354,20.53760112,0.00000000,5.46374961,16.46019815,1.00000000
2.06896552,8.90647034,7.21914351,16.40671656,0.00000000,4.92251725,11.08156221,1.00000000
4.48275862,6.55537960,6.51647704,10.97008302,0.00000000,4.31212962,9.48958549,1.00000000
6.89655172,4.32532182,4.45292712,8.85000275,0.00000000,3.91549401,6.04813779,1.00000000
9.31034483,2.83870581,3.97192670,6.37558223,0.00000000,3.79809480,4.39549946,1.00000000
11.72413793,1.15317500,0.81617156,4.89696653,0.00000000,3.77040985,3.14051337,1.00000000
14.13793103,0.78733215,1.42552795,3.91576585,0.00000000,3.68694313,2.34633322,1.00000000
16.55172414,0.70774619,0.53939947,2.81084389,0.00000000,3.18242194,1.93549463,7.00000000
18.96551724,0.42593895,2.36271029,2.15548863,0.00000000,2.05248613,1.40831750,4.50000000
21.37931034,0.30003521,0.38580466,1.58892185,0.00000000,2.04043636,1.04589912,6.50000000
23.79310345,0.27264231,0.22640316,1.26370576,0.50000000,2.19971367,0.81498829,7.50000000
26.20689655,0.20880066,0.22997092,0.91400339,0.50000000,0.97544460,0.59652366,7.50000000
28.62068966,0.17077041,0.13018399,0.65823630,0.00000000,1.11229165,0.47389774,7.00000000
31.03448276,0.11288552,0.13790929,0.51955723,1.00000000,0.10834865,0.34623882,8.00000000
33.44827586,0.08303007,0.08097664,0.38043523,0.50000000,0.07467815,0.27104788,7.50000000
35.86206897,0.06803114,0.08809210,0.29643353,1.00000000,0.05858765,0.20067521,8.00000000
38.27586207,0.04694442,0.04943590,0.22631835,1.00000000,0.92728415,0.14818492,8.00000000
40.68965517,0.03687542,0.03195615,0.16791081,1.00000000,0.03404069,0.11458098,8.00000000
43.10344828,0.02875378,0.02922793,0.13046139,1.00000000,0.02612616,0.08230653,8.00000000
45.51724138,0.02039838,0.02684659,0.09703737,1.00000000,0.01740744,0.06610050,8.00000000
47.93103448,0.01663642,0.99392621,0.07360724,0.00000000,0.01429754,0.05050294,7.00000000
50.34482759,0.01282897,0.01366210,0.05647505,1.00000000,0.01003531,0.03962077,8.00000000
52.75862069,0.00922267,0.00955240,0.04225921,1.00000000,0.01011402,0.03021692,8.00000000
55.17241379,0.00877401,0.00704523,0.03268811,1.00000000,1.26371173,0.02209250,8.00000000
57.58620690,0.00481471,0.00489704,0.02719704,1.00000000,0.00601201,0.01575141,8.00000000
60.00000000,0.00360900,1.39525074,0.01798192,1.00000000,0.00367311,0.01164310,8.00000000


==> matlab/data/soe_225_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.21121772,0.00000000,1.00000000,29.76855430,-10.00000000,29.82888787,61.50805141
9.63922606,0.00000000,1.00000000,22.78266154,-7.58620690,22.71141393,46.58377710
7.75951431,0.00000000,1.00900000,17.34346238,-5.17241379,17.44776999,35.35489733
6.39589359,0.00000000,1.02200000,13.46108254,-2.75862069,13.47488444,26.87195545
5.43418482,0.00100000,1.00700000,10.44366973,-0.34482759,10.46415107,20.51750936
4.78376479,0.00000000,1.01100000,8.14941974,2.06896552,8.17363212,15.68560449
4.25506189,0.00000000,1.00000000,6.26166862,4.48275862,6.27139672,11.94012042
3.93245071,0.00000000,1.00200000,4.60229947,6.89655172,4.59922862,8.93494451
3.81555887,0.00000000,1.00000000,2.88544364,9.31034483,2.90100394,6.53865433
3.78547776,0.00000000,1.00300000,1.35230304,11.72413793,1.34449864,4.82403524
3.76357743,0.00100000,1.02300000,0.79840817,14.13793103,0.78429002,3.63854035
3.74289684,0.00000000,1.06500000,0.59337166,16.55172414,0.59253176,2.76043480
3.65375041,0.00300000,1.32700000,0.45177428,18.96551724,0.45266570,2.08672486
3.43985855,0.00900000,1.98900000,0.34385935,21.37931034,0.34120727,1.58118438
2.90247228,0.07900000,3.31000000,0.25844788,23.79310345,0.25914244,1.19825720
1.63103674,0.35700000,5.64800000,0.19519573,26.20689655,0.19589404,0.90707273
0.53969978,0.75400000,7.52500000,0.14965291,28.62068966,0.14909156,0.68604322
0.18067223,0.95200000,7.94700000,0.11199965,31.03448276,0.11297316,0.52124253
0.09195665,0.99300000,7.99300000,0.08615851,33.44827586,0.08503393,0.39445645
0.06627887,0.99800000,8.00400000,0.06437436,35.86206897,0.06417147,0.29788776
0.04875676,1.00000000,8.00000000,0.04870809,38.27586207,0.04878443,0.22616129
0.03654451,1.00000000,8.00000000,0.03672830,40.68965517,0.03669018,0.17117424
0.02792424,0.99700000,8.00500000,0.02828791,43.10344828,0.02810884,0.12986977
0.02120416,1.00000000,8.00000000,0.02095023,45.51724138,0.02123654,0.09819809
0.01609031,0.99800000,8.00300000,0.01596587,47.93103448,0.01613289,0.07448770
0.01214815,0.99800000,8.00200000,0.01213008,50.34482759,0.01213732,0.05652202
0.00916961,0.99900000,8.00200000,0.00918726,52.75862069,0.00922041,0.04273501
0.00700401,0.99800000,8.00400000,0.00694310,55.17241379,0.00695363,0.03225467
0.00531285,0.99900000,8.00100000,0.00524939,57.58620690,0.00524806,0.02443880
0.00402742,0.99800000,8.00200000,0.00403285,60.00000000,0.00401294,0.01853801


==> matlab/data/soe_225_0_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.62796491,30.43139899,60.88684996,0.00000000,12.05195837,43.76579304,1.00000000
-7.58620690,22.26726067,23.80012069,47.49929014,0.00000000,9.37534685,35.15260431,1.00000000
-5.17241379,17.24433844,17.24027194,34.67929501,0.00000000,8.20130622,25.37797860,1.00000000
-2.75862069,13.45254376,13.69011301,26.32272180,0.00000000,6.47710779,19.93909175,1.00000000
-0.34482759,10.57953376,10.28521690,21.21681477,0.00000000,5.97998976,14.54506680,1.00000000
2.06896552,7.84025441,7.98039643,15.71637031,0.00000000,4.60566193,11.80263396,1.00000000
4.48275862,6.61011674,6.33611993,11.33435187,0.00000000,3.94880854,8.69758031,1.00000000
6.89655172,4.29362568,4.11149750,8.94003079,0.00000000,3.78240364,6.03803865,1.00000000
9.31034483,2.47525231,2.36221410,6.93243910,0.00000000,3.82965059,4.42852551,1.00000000
11.72413793,1.00511534,1.53630781,5.08718225,0.00000000,3.77124364,3.13587984,1.00000000
14.13793103,0.75146028,0.85261201,3.66422633,0.00000000,3.78131522,2.56331695,1.00000000
16.55172414,0.72823104,0.58692154,2.82992039,0.00000000,3.76459375,1.83457953,1.00000000
18.96551724,0.33219601,0.48817720,1.88406128,0.00000000,3.76140746,1.38731326,1.00000000
21.37931034,0.35875283,0.38688943,1.66349881,0.00000000,3.30300250,1.08531783,1.00000000
23.79310345,0.27967351,0.32621185,1.23403934,0.00000000,3.31053682,0.76973945,1.00000000
26.20689655,0.18966017,0.20865811,0.89163500,1.00000000,2.89670892,0.58971071,8.00000000
28.62068966,0.16267091,0.14498711,0.71831273,1.00000000,1.09138437,0.46808980,8.00000000
31.03448276,0.12578349,0.09488299,0.53039767,1.00000000,0.10312491,0.33631229,8.00000000
33.44827586,0.08757086,0.08526986,0.39745790,1.00000000,0.10132864,0.27023134,8.00000000
35.86206897,0.07263626,0.05185088,0.30345261,1.00000000,0.06143973,0.20697444,8.00000000
38.27586207,0.05150457,0.04385306,0.21477535,1.00000000,0.04450614,0.15358849,8.00000000
40.68965517,0.03947143,0.03622158,0.17373780,1.00000000,0.02940279,0.11386055,8.00000000
43.10344828,0.02689610,0.02405722,0.12613300,1.00000000,0.03177411,0.08279405,8.00000000
45.51724138,0.01827241,0.01737323,0.09660214,1.00000000,0.01783006,0.06362439,8.00000000
47.93103448,0.01808282,0.01588324,0.07493713,1.00000000,0.01751105,0.04849869,8.00000000
50.34482759,0.01163134,0.00703002,0.05218117,1.00000000,0.01117274,0.03786631,8.00000000
52.75862069,0.00872866,0.01009169,0.04219403,1.00000000,0.00987561,0.02963277,8.00000000
55.17241379,0.00679921,0.00637095,0.03119211,1.00000000,0.00698731,0.02059314,8.00000000
57.58620690,0.00416150,0.00500645,0.02520906,1.00000000,0.00489003,0.01700441,8.00000000
60.00000000,0.00352280,0.00418585,0.01844949,1.00000000,0.00408856,0.01146362,8.00000000


==> matlab/data/soe_225_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.29207994,0.00000000,1.12600000,28.61288724,-10.00000000,29.88785227,61.36785129
9.62922781,0.00000000,1.02300000,21.76216604,-7.58620690,22.82633691,46.57927404
7.80344773,0.00000000,1.04000000,16.71345439,-5.17241379,17.44935904,35.45073982
6.43369564,0.00000000,1.04100000,12.89768450,-2.75862069,13.50238775,26.95995169
5.46912139,0.00000000,1.16800000,10.04611044,-0.34482759,10.44035492,20.57999442
4.77984776,0.00000000,1.00000000,7.81327052,2.06896552,8.16383919,15.69323827
4.26680532,0.00000000,1.00000000,6.06063292,4.48275862,6.33376159,11.91263813
3.95300809,0.00000000,1.15000000,4.45860463,6.89655172,4.55393647,8.92984194
3.81926573,0.00500000,1.20600000,2.90171672,9.31034483,2.83482782,6.52516914
3.32400563,0.05200000,2.68700000,1.56156210,11.72413793,1.35413857,4.83151657
1.58654158,0.46100000,7.18500000,0.95765251,14.13793103,0.78650262,3.64244169
0.89954256,0.62900000,8.40900000,0.77702379,16.55172414,0.59179513,2.75635072
0.78437347,0.63400000,8.59000000,0.62363789,18.96551724,0.45015477,2.09121334
0.65209393,0.66400000,8.50900000,0.50981016,21.37931034,0.34062234,1.57925395
0.53921823,0.72600000,8.73100000,0.46102752,23.79310345,0.25780576,1.20120226
0.47026821,0.70200000,8.52900000,0.37700946,26.20689655,0.19677980,0.90993760
0.37477859,0.75200000,8.56800000,0.33359376,28.62068966,0.14770716,0.69007329
0.32016001,0.75000000,8.64100000,0.28557642,31.03448276,0.11260360,0.51956072
0.29664110,0.74800000,8.57600000,0.27581435,33.44827586,0.08479104,0.39350994
0.27776309,0.74400000,8.49000000,0.23239006,35.86206897,0.06426568,0.29804206
0.25014203,0.75500000,8.57600000,0.22356098,38.27586207,0.04862745,0.22635124
0.22593484,0.75600000,8.68400000,0.23293722,40.68965517,0.03733831,0.17147158
0.24121992,0.72000000,8.64200000,0.23628030,43.10344828,0.02811744,0.13005340
0.26160690,0.75300000,8.61400000,0.23560494,45.51724138,0.02108737,0.09840130
0.25059674,0.75800000,8.63600000,0.20734369,47.93103448,0.01607572,0.07434001
0.21584685,0.74600000,8.49100000,0.23704046,50.34482759,0.01221318,0.05647217
0.19689446,0.73500000,8.65600000,0.19902803,52.75862069,0.00914506,0.04255041
0.21529943,0.74300000,8.65500000,0.20481250,55.17241379,0.00700589,0.03229466
0.24520687,0.74600000,8.59100000,0.19692875,57.58620690,0.00529248,0.02446428
0.24163740,0.76700000,8.87500000,0.21010475,60.00000000,0.00399417,0.01853828


==> matlab/data/soe_225_1_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.13140867,29.97703152,61.45405602,0.00000000,12.08496360,48.67603279,1.00000000
-7.58620690,22.92785260,21.15829284,46.48818619,0.00000000,10.01887433,34.37029341,1.00000000
-5.17241379,16.92354719,16.15926619,34.94716025,0.00000000,7.66566580,25.37184581,1.00000000
-2.75862069,13.33242836,12.18109805,26.62218810,0.00000000,7.07893290,19.91437983,1.00000000
-0.34482759,10.56664665,10.16867161,21.80914126,0.00000000,5.39856882,14.20549062,1.00000000
2.06896552,8.33877091,7.62391947,15.59997171,0.00000000,4.47397685,11.21074664,1.00000000
4.48275862,6.99476038,6.34773479,12.04491048,0.00000000,3.96595252,8.93639233,1.00000000
6.89655172,4.44282345,4.26864750,9.49665979,0.00000000,3.84824833,6.61841674,1.00000000
9.31034483,2.59791510,2.40902351,6.25013029,0.00000000,3.80553822,4.66046971,1.00000000
11.72413793,1.54834456,0.85806913,4.42850598,0.00000000,2.70710352,3.10297297,1.00000000
14.13793103,0.82726819,0.72099844,3.63733525,0.00000000,2.20340455,2.59263341,4.00000000
16.55172414,0.56496589,0.61076005,2.78614960,1.00000000,0.55752917,1.82809690,8.00000000
18.96551724,0.52228139,0.38022953,2.06315325,0.50000000,1.57165564,1.27626072,8.50000000
21.37931034,0.35849855,0.34349632,1.61348150,0.50000000,0.46974856,1.00133207,8.50000000
23.79310345,0.27017012,0.22750252,1.24944096,0.50000000,1.52495091,0.79632025,9.00000000
26.20689655,0.17299452,0.18931379,0.92907853,1.00000000,0.21167332,0.57853524,8.00000000
28.62068966,0.18794242,0.15747159,0.69181064,0.00000000,1.45562893,0.45210580,9.00000000
31.03448276,0.09855878,0.12565136,0.52037748,0.50000000,0.16412367,0.35545369,8.50000000
33.44827586,0.09924937,0.08754497,0.39928333,1.00000000,0.10528373,0.25588231,8.00000000
35.86206897,0.06420037,0.05978403,0.28627978,1.00000000,0.09110897,0.18917319,8.00000000
38.27586207,0.04751597,0.04747050,0.23930206,1.00000000,0.05042630,0.15306076,8.00000000
40.68965517,0.04306754,0.03971697,0.17065373,0.50000000,0.03338302,0.11252164,8.50000000
43.10344828,0.03030420,1.37999916,0.12852279,0.50000000,0.02404242,0.08483852,8.50000000
45.51724138,0.02147344,0.02027506,0.09697486,1.00000000,0.02276130,0.07015356,8.00000000
47.93103448,0.01833435,0.01871089,0.07678643,1.00000000,0.02432744,0.04610154,8.00000000
50.34482759,0.01357926,0.01212777,0.05721061,1.00000000,1.39752206,0.03630820,8.00000000
52.75862069,0.00915442,0.00862212,0.04371088,1.00000000,1.20767290,0.02791587,8.00000000
55.17241379,0.00573384,0.00846532,0.03188559,0.00000000,0.00906805,0.02102500,9.00000000
57.58620690,0.00463837,0.00565407,0.02596127,0.50000000,0.00741443,0.01615912,10.50000000
60.00000000,0.00416796,0.00421070,0.01786934,0.00000000,0.00373427,0.01239586,9.00000000


==> matlab/data/soe_225_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.14950669,0.00000000,1.11700000,28.44712227,-10.00000000,29.74208779,61.37214788
9.66796379,0.00000000,1.05900000,21.67776883,-7.58620690,22.76160706,46.58479241
7.69278789,0.00000000,1.17900000,16.66430236,-5.17241379,17.47535243,35.52589964
6.37389351,0.00000000,1.07800000,12.85500758,-2.75862069,13.45534362,26.97444801
5.45239590,0.00000000,1.07500000,9.99370770,-0.34482759,10.43461189,20.53271464
4.76632876,0.00000000,1.01000000,7.79143428,2.06896552,8.17514466,15.66874005
4.30427678,0.00100000,1.06700000,6.10320578,4.48275862,6.28624397,11.94767683
3.99300411,0.00100000,1.12100000,4.58098615,6.89655172,4.59022963,8.91797704
3.82822315,0.00100000,1.28700000,3.07948246,9.31034483,2.83813301,6.50209115
3.25388607,0.06500000,3.03900000,1.73480779,11.72413793,1.31340364,4.82792772
1.64780072,0.34600000,7.41600000,1.12009817,14.13793103,0.78981867,3.64531849
1.10187618,0.50800000,8.07500000,0.83276950,16.55172414,0.59881433,2.75943102
0.85615822,0.61200000,8.21200000,0.71632574,18.96551724,0.45796161,2.09373314
0.76053970,0.61700000,8.40500000,0.59045527,21.37931034,0.33878465,1.58355171
0.57842705,0.65400000,8.48500000,0.50260061,23.79310345,0.25572164,1.19425726
0.51039788,0.70100000,8.50400000,0.46123703,26.20689655,0.19603476,0.90761627
0.45417215,0.71400000,8.42200000,0.41018440,28.62068966,0.14850583,0.68556488
0.42956805,0.72600000,8.39300000,0.36917119,31.03448276,0.11239330,0.51995533
0.38049546,0.72300000,8.47700000,0.35621037,33.44827586,0.08528198,0.39481303
0.36876656,0.73000000,8.46000000,0.33373879,35.86206897,0.06466718,0.29868007
0.36251405,0.72600000,8.56100000,0.34147632,38.27586207,0.04847281,0.22688034
0.31797324,0.73000000,8.57100000,0.36319649,40.68965517,0.03686996,0.17144055
0.32447939,0.74000000,8.51900000,0.32513415,43.10344828,0.02814480,0.12964388
0.30013776,0.74200000,8.49200000,0.36056550,45.51724138,0.02119060,0.09823379
0.31066069,0.72500000,8.59600000,0.31975338,47.93103448,0.01617645,0.07442901
0.31133943,0.73600000,8.45600000,0.33409884,50.34482759,0.01222735,0.05638849
0.28282338,0.73700000,8.47100000,0.29747698,52.75862069,0.00918825,0.04270978
0.34232081,0.73000000,8.50400000,0.32605056,55.17241379,0.00696960,0.03236357
0.29497781,0.73200000,8.67200000,0.30817703,57.58620690,0.00527512,0.02441313
0.30417042,0.73900000,8.56500000,0.29275282,60.00000000,0.00399000,0.01853291


==> matlab/data/soe_225_2_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,27.50171519,29.67497341,58.82497892,0.00000000,11.48781047,45.77559887,1.00000000
-7.58620690,23.27125026,21.33295102,43.87930112,0.00000000,9.49766662,33.59629601,1.00000000
-5.17241379,17.08788385,16.68377609,36.94057496,0.00000000,7.95085840,24.41695006,1.00000000
-2.75862069,13.29052450,13.16261606,28.08834023,0.00000000,6.50528858,19.28674252,1.00000000
-0.34482759,10.29067864,9.76846170,20.66328898,0.00000000,5.74745423,15.94447355,1.00000000
2.06896552,7.74676633,8.37250108,15.97179695,0.00000000,4.72936609,11.38799839,1.00000000
4.48275862,5.89105277,5.91089254,11.70617652,0.00000000,4.75092357,9.62183845,1.00000000
6.89655172,4.32749361,4.43743651,9.09631581,0.00000000,3.81282206,6.79770474,1.00000000
9.31034483,2.40217027,3.03919647,6.25140956,0.00000000,3.79003303,4.50983632,1.00000000
11.72413793,2.29276239,1.59047327,5.02941939,0.00000000,2.74721392,3.01984298,4.00000000
14.13793103,0.67677342,0.72499571,3.69052422,0.00000000,0.92733511,2.46510483,6.50000000
16.55172414,0.58605943,1.47557349,2.68329462,0.50000000,2.10633344,1.85128294,8.50000000
18.96551724,0.51016009,0.47253384,2.07827916,0.50000000,1.17929504,1.30478796,7.50000000
21.37931034,0.42550704,0.36233675,1.60628892,1.00000000,0.50239524,0.91538100,8.00000000
23.79310345,0.23395808,0.23573801,1.15571468,1.00000000,1.33245663,0.79278416,8.00000000
26.20689655,0.16275848,1.40793598,0.86863864,0.50000000,0.18744512,0.57953671,8.50000000
28.62068966,0.16448066,1.25714971,0.67794646,1.00000000,0.17997440,0.45844089,8.00000000
31.03448276,0.10090039,0.11348511,0.50414020,1.00000000,0.14126808,0.37174823,8.00000000
33.44827586,0.07831833,0.09273751,0.40852505,1.00000000,0.09854330,0.27405951,8.00000000
35.86206897,0.06851950,0.96146838,0.28088180,0.50000000,1.16831047,0.19313580,9.50000000
38.27586207,0.04966100,0.05740957,0.22745988,0.50000000,0.04507954,0.15021966,11.50000000
40.68965517,0.03987479,0.96144774,0.17370274,1.00000000,0.95334783,0.11465182,8.00000000
43.10344828,0.02410288,0.03130774,0.12749620,0.50000000,0.02530522,0.08850301,9.50000000
45.51724138,0.02475136,0.02266993,0.09700415,0.00000000,1.36256045,0.06241409,9.00000000
47.93103448,0.01753404,0.01619064,0.07360899,0.50000000,0.01749772,0.05048066,8.50000000
50.34482759,0.01089923,0.01227422,0.05516029,0.50000000,0.91986500,0.03647659,8.50000000
52.75862069,0.01013483,1.15742452,0.04363859,1.00000000,1.32920304,0.02925545,8.00000000
55.17241379,0.00666404,0.00715212,0.03251250,0.50000000,0.01037907,0.02008384,9.00000000
57.58620690,0.00513085,0.91109339,0.02430521,1.00000000,0.00549746,0.01539571,8.00000000
60.00000000,0.00352733,0.00372681,0.01804390,0.50000000,0.00519091,0.01230191,8.50000000


==> matlab/data/soe_225_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.21275640,0.00000000,1.00000000,28.49819418,-10.00000000,29.79915163,61.37994721
9.62237950,0.00000000,1.02000000,21.76819096,-7.58620690,22.77412667,46.66330146
7.68417193,0.00000000,1.02900000,16.65676728,-5.17241379,17.45937575,35.45991554
6.38090371,0.00000000,1.06000000,12.87642611,-2.75862069,13.48657015,26.94207796
5.46088290,0.00000000,1.00000000,10.02909994,-0.34482759,10.43964450,20.59894588
4.79046692,0.00000000,1.00000000,7.86253913,2.06896552,8.12211182,15.70606013
4.27968967,0.00000000,1.12800000,6.10845684,4.48275862,6.26887704,11.89082442
3.98584085,0.00000000,1.03300000,4.52009158,6.89655172,4.55662527,8.91291312
3.83853214,0.00100000,1.13800000,3.06059177,9.31034483,2.86553087,6.52382107
3.55470543,0.01100000,1.69300000,1.65695712,11.72413793,1.35778350,4.83121081
2.50646690,0.09900000,4.79700000,1.04126034,14.13793103,0.78579573,3.64556697
1.42220820,0.37200000,7.24500000,0.78296210,16.55172414,0.59654198,2.76090678
1.07383226,0.50100000,7.63800000,0.60228603,18.96551724,0.44787311,2.08122446
0.82006250,0.59900000,7.79900000,0.49962216,21.37931034,0.34259985,1.58341104
0.66275177,0.68800000,7.94200000,0.43108594,23.79310345,0.25822542,1.19802426
0.52315310,0.75200000,8.07300000,0.32615889,26.20689655,0.19462131,0.90459410
0.44089183,0.78200000,8.09500000,0.35005528,28.62068966,0.14806556,0.68739674
0.32173601,0.82500000,8.16500000,0.27055183,31.03448276,0.11248725,0.52164977
0.28370975,0.83900000,8.16100000,0.25912167,33.44827586,0.08517222,0.39331930
0.27648627,0.85900000,8.15700000,0.25414885,35.86206897,0.06481924,0.29850507
0.25266293,0.84100000,8.24200000,0.20534868,38.27586207,0.04882412,0.22623898
0.24303928,0.86300000,8.17700000,0.21571218,40.68965517,0.03739488,0.17135891
0.20869394,0.85600000,8.19200000,0.23138577,43.10344828,0.02775742,0.13007476
0.19516204,0.85900000,8.27900000,0.20014390,45.51724138,0.02116471,0.09832340
0.17542311,0.87700000,8.20700000,0.18246486,47.93103448,0.01607110,0.07437473
0.16449760,0.86400000,8.24300000,0.22685313,50.34482759,0.01209648,0.05635338
0.17426693,0.84400000,8.25300000,0.21851917,52.75862069,0.00919570,0.04266237
0.18933195,0.86000000,8.21900000,0.20105198,55.17241379,0.00700695,0.03231564
0.21285686,0.84400000,8.24100000,0.20096492,57.58620690,0.00524388,0.02453275
0.18371922,0.87500000,8.19100000,0.21659889,60.00000000,0.00402342,0.01857089


==> matlab/data/soe_225_4_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,28.57360269,29.69319668,65.31169409,0.00000000,12.31049704,43.27096132,1.00000000
-7.58620690,22.88654931,23.37149965,49.09335698,0.00000000,8.74708389,33.67652458,1.00000000
-5.17241379,17.76310995,15.56742361,33.72133272,0.00000000,7.16262248,26.35390790,1.00000000
-2.75862069,13.51893797,13.16349999,27.41295313,0.00000000,6.65740793,18.59792424,1.00000000
-0.34482759,11.00799747,10.70092444,21.41531696,0.00000000,5.28238270,14.97389685,1.00000000
2.06896552,8.19571765,8.29010234,15.68144618,0.00000000,4.88237513,11.85547808,1.00000000
4.48275862,5.75757756,6.21771954,12.72855846,0.00000000,4.34559141,9.09996959,1.00000000
6.89655172,5.47696046,4.64198407,8.72353392,0.00000000,3.84861601,6.29376189,1.00000000
9.31034483,3.23995838,2.15217808,6.18365681,0.00000000,3.77249384,4.14679428,1.00000000
11.72413793,1.36184759,2.74889182,4.89129725,0.00000000,3.55826295,3.43029941,1.00000000
14.13793103,0.96308236,1.55398000,3.68360924,0.00000000,4.05445465,2.38912416,4.00000000
16.55172414,0.45805240,0.61351851,2.77453161,0.00000000,1.00591431,1.73924727,7.00000000
18.96551724,0.58149133,0.51321712,2.01213389,0.50000000,1.00947101,1.41329103,9.00000000
21.37931034,0.38388875,0.42843442,1.60213418,0.00000000,0.37429767,1.03959609,8.50000000
23.79310345,0.21566690,0.31323342,1.28616072,1.00000000,0.26088660,0.79057208,8.00000000
26.20689655,0.25591581,0.22053982,0.86567014,0.50000000,0.20657834,0.60413851,7.50000000
28.62068966,0.14406366,0.14886294,0.72446163,0.50000000,0.16251198,0.45473140,8.50000000
31.03448276,0.13005020,0.11161371,0.48686340,1.00000000,0.11701140,0.32712945,8.00000000
33.44827586,0.09840266,0.09150976,0.42026068,0.50000000,0.97636640,0.25064911,8.50000000
35.86206897,0.08715362,0.06291521,0.29533174,0.50000000,0.09628404,0.19925632,7.50000000
38.27586207,0.05674375,0.05007670,0.23029242,1.00000000,0.04397266,0.14919159,8.00000000
40.68965517,0.04256929,0.03269448,0.16889325,1.00000000,0.03212131,0.10410684,8.00000000
43.10344828,0.02180819,0.03012524,0.12941209,0.50000000,0.02069740,0.08580184,8.50000000
45.51724138,0.01961348,0.01923329,0.09567967,1.00000000,0.02206050,0.06653522,8.00000000
47.93103448,0.01714370,0.01855532,0.07383489,1.00000000,0.01282498,0.05109764,8.00000000
50.34482759,0.00845371,0.00932873,0.05714844,1.00000000,0.01889779,0.03669340,8.00000000
52.75862069,0.00785676,0.01161182,0.04198663,1.00000000,0.00975331,0.02728937,8.00000000
55.17241379,0.00808095,0.00731429,0.03164325,1.00000000,0.91850395,0.02426717,8.00000000
57.58620690,0.00539500,0.00604252,0.02304481,1.00000000,0.00519460,0.01621508,8.00000000
60.00000000,0.00507576,0.00339281,0.01971279,1.00000000,0.00419239,0.01210738,8.00000000


==> matlab/data/soe_225_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.17749001,0.00000000,1.00000000,28.78224925,-10.00000000,29.81356782,61.43390904
9.59842897,0.00000000,1.00000000,21.94180523,-7.58620690,22.78451610,46.56074880
7.70624223,0.00000000,1.00000000,16.85329229,-5.17241379,17.39075772,35.45323751
6.38719118,0.00000000,1.02100000,13.03253879,-2.75862069,13.46422265,26.96008543
5.45970533,0.00000000,1.03800000,10.12539309,-0.34482759,10.45944690,20.56917215
4.76144924,0.00000000,1.00000000,7.91509708,2.06896552,8.13854518,15.69252358
4.27633653,0.00000000,1.00000000,6.12303751,4.48275862,6.30243859,11.90991701
3.96641812,0.00000000,1.00000000,4.57342237,6.89655172,4.60171563,8.91034878
3.82882844,0.00000000,1.00400000,2.98534324,9.31034483,2.87075677,6.54749478
3.76732087,0.00000000,1.05600000,1.56403105,11.72413793,1.35338632,4.83073298
3.66404036,0.00000000,1.43000000,0.90766323,14.13793103,0.78680467,3.64726597
2.93476282,0.03600000,3.42000000,0.67979818,16.55172414,0.59065899,2.75085456
1.73534213,0.17400000,6.30100000,0.50674167,18.96551724,0.44991909,2.08998395
1.16504126,0.34600000,7.13100000,0.39085232,21.37931034,0.34477801,1.57969048
0.96680612,0.49600000,7.48400000,0.30128750,23.79310345,0.25859064,1.20019621
0.78701854,0.57300000,7.60600000,0.25756234,26.20689655,0.19813896,0.90614182
0.63796861,0.64100000,7.70900000,0.20172873,28.62068966,0.14681950,0.68674876
0.50759364,0.72700000,7.81900000,0.17801284,31.03448276,0.11266588,0.52098091
0.38245231,0.78400000,7.89900000,0.14086612,33.44827586,0.08575270,0.39405984
0.28859610,0.82700000,7.94600000,0.13232461,35.86206897,0.06452832,0.29877453
0.22876348,0.86800000,7.98600000,0.10001622,38.27586207,0.04897865,0.22613722
0.19689635,0.86700000,8.01800000,0.08471160,40.68965517,0.03699149,0.17111003
0.14137599,0.88400000,8.01900000,0.10042300,43.10344828,0.02802714,0.12936486
0.16250019,0.90600000,8.02700000,0.10363369,45.51724138,0.02116300,0.09833327
0.11690582,0.93200000,8.03300000,0.07541896,47.93103448,0.01616655,0.07425353
0.11879816,0.92500000,8.03900000,0.09776820,50.34482759,0.01211505,0.05645416
0.07897832,0.92600000,8.06400000,0.07423579,52.75862069,0.00920119,0.04266106
0.08139327,0.93200000,8.07900000,0.06427480,55.17241379,0.00698187,0.03223262
0.09029312,0.93900000,8.05600000,0.07373304,57.58620690,0.00527703,0.02447702
0.08129827,0.94500000,8.06500000,0.07306714,60.00000000,0.00400439,0.01852141


==> matlab/data/soe_225_8_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,32.23122406,28.65683773,63.05527592,0.00000000,11.95728261,43.82927097,1.00000000
-7.58620690,23.35588674,22.93030708,46.48803942,0.00000000,9.09244264,35.06256994,1.00000000
-5.17241379,18.84044370,16.72659820,34.56103268,0.00000000,8.69729484,24.09225226,1.00000000
-2.75862069,14.20830509,13.19345433,28.65178546,0.00000000,6.56811263,20.03398026,1.00000000
-0.34482759,10.10221949,10.31175632,18.80220261,0.00000000,5.57688383,14.60028653,1.00000000
2.06896552,8.22955961,7.74812440,15.33628346,0.00000000,4.69703759,11.22053511,1.00000000
4.48275862,6.21375958,5.85478991,11.71666245,0.00000000,4.61371739,8.47460759,1.00000000
6.89655172,4.87874053,3.61475887,8.21972144,0.00000000,4.21306291,6.73848797,1.00000000
9.31034483,1.54368650,2.82391790,6.26300101,0.00000000,3.78708003,5.14578182,1.00000000
11.72413793,1.17126186,1.49913296,4.85473623,0.00000000,3.78136546,3.12248201,1.00000000
14.13793103,0.73894227,0.79858372,3.43436217,0.00000000,3.81511370,2.43050222,1.00000000
16.55172414,0.70127050,0.55278894,2.70807881,0.00000000,3.75151502,1.81900220,3.50000000
18.96551724,0.39810417,0.37302174,2.07719938,0.00000000,1.10044275,1.42961023,6.50000000
21.37931034,0.33227276,0.33113270,1.66449360,0.00000000,1.50235657,1.10647356,6.50000000
23.79310345,0.25197637,0.29502066,1.14482120,0.50000000,1.47825891,0.80861242,7.50000000
26.20689655,0.19120515,1.03300228,0.92545978,0.50000000,1.54130674,0.59289758,7.50000000
28.62068966,0.17071214,0.15006671,0.73830345,1.00000000,0.13622426,0.45931035,8.00000000
31.03448276,0.12396655,0.10267737,0.51796991,0.50000000,0.08853484,0.34106460,7.50000000
33.44827586,0.07092859,0.07368417,0.39499656,0.50000000,0.07720179,0.24826134,7.50000000
35.86206897,0.06145884,0.06586888,0.29808902,1.00000000,0.08428948,0.20776889,8.00000000
38.27586207,0.05244221,0.07037021,0.22451552,1.00000000,0.04328564,0.15354033,8.00000000
40.68965517,0.03270286,0.04010930,0.16683223,1.00000000,0.03755391,0.12067033,8.00000000
43.10344828,0.02549427,0.03072328,0.12808816,1.00000000,0.03155491,0.08573247,8.00000000
45.51724138,0.01776179,0.01927585,0.10141910,0.50000000,0.98696282,0.05882170,8.50000000
47.93103448,0.01610904,0.01798468,0.07742805,1.00000000,0.83037601,0.04769258,8.00000000
50.34482759,0.01379999,0.01217823,0.05725401,0.50000000,0.01377994,0.03907138,8.50000000
52.75862069,0.01058189,0.99167893,0.04302293,1.00000000,0.01312522,0.02922488,8.00000000
55.17241379,0.00700659,0.00690749,0.03406561,0.50000000,0.00764758,0.02114079,10.00000000
57.58620690,0.00527742,0.00510349,0.02534375,1.00000000,0.00421132,0.01632230,8.00000000
60.00000000,0.00354798,0.00444453,0.02012093,1.00000000,0.00461475,0.01209058,8.00000000


==> matlab/data/soe_256_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.23131936,0.00000000,1.00600000,29.76799888,-10.00000000,29.80384966,60.91507461
9.60840817,0.00000000,1.01400000,22.66522560,-7.58620690,22.76932708,46.20898861
7.78714723,0.00000000,1.00000000,17.37052262,-5.17241379,17.45320605,35.17645531
6.40380484,0.00000000,1.00000000,13.36621167,-2.75862069,13.42355495,26.72079697
5.44591629,0.00000000,1.00000000,10.39717544,-0.34482759,10.41135476,20.35150760
4.75463486,0.00000000,1.00000000,8.08122609,2.06896552,8.12346796,15.55134824
4.27531790,0.00000000,1.00000000,6.20410893,4.48275862,6.23365957,11.77445378
3.93772746,0.00000000,1.00000000,4.52474851,6.89655172,4.52283618,8.80003821
3.81677275,0.00000000,1.00000000,2.80444529,9.31034483,2.83277696,6.43407411
3.78659643,0.00000000,1.00000000,1.32277955,11.72413793,1.32998330,4.78052091
3.76692951,0.00000000,1.02100000,0.78523974,14.13793103,0.78791776,3.60433377
3.73680211,0.00200000,1.11000000,0.59582804,16.55172414,0.59598179,2.72859806
3.65742758,0.00100000,1.33200000,0.45204636,18.96551724,0.45275199,2.07239445
3.38373279,0.00800000,2.14100000,0.34056568,21.37931034,0.34152244,1.56660914
2.66308909,0.08900000,3.84300000,0.25659057,23.79310345,0.25822055,1.18572354
1.38919710,0.40500000,6.34500000,0.19580859,26.20689655,0.19593794,0.89955599
0.44236144,0.82900000,7.79200000,0.14725929,28.62068966,0.14741036,0.68278323
0.14079810,0.97900000,7.98300000,0.11325233,31.03448276,0.11202666,0.51582147
0.08523113,0.99700000,8.00100000,0.08520878,33.44827586,0.08476687,0.38991690
0.06405101,1.00000000,8.00000000,0.06426748,35.86206897,0.06409939,0.29542493
0.04892711,0.99800000,8.00800000,0.04922149,38.27586207,0.04890378,0.22428252
0.03687812,1.00000000,8.00000000,0.03698082,40.68965517,0.03697315,0.16929090
0.02812070,0.99800000,8.00200000,0.02797336,43.10344828,0.02798921,0.12833554
0.02118877,0.99900000,8.00400000,0.02118899,45.51724138,0.02124572,0.09726097
0.01598206,0.99800000,8.00400000,0.01620419,47.93103448,0.01589248,0.07365331
0.01213784,1.00000000,8.00000000,0.01200224,50.34482759,0.01208899,0.05571832
0.00921023,1.00000000,8.00000000,0.00916129,52.75862069,0.00917368,0.04223964
0.00687553,0.99900000,8.00100000,0.00691067,55.17241379,0.00693820,0.03200941
0.00528022,0.99900000,8.00100000,0.00522316,57.58620690,0.00523597,0.02419363
0.00400611,0.99600000,8.00700000,0.00398916,60.00000000,0.00395742,0.01838262


==> matlab/data/soe_256_0_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,28.74431991,32.36843526,60.61343155,0.00000000,12.24434634,46.62644039,1.00000000
-7.58620690,22.84529168,21.28671922,46.48534862,0.00000000,9.26185960,32.56748876,1.00000000
-5.17241379,17.14733489,16.79585245,35.67438365,0.00000000,8.98449977,27.30307037,1.00000000
-2.75862069,12.74632303,13.82392864,26.30066202,0.00000000,6.45672146,20.57277055,1.00000000
-0.34482759,10.28182329,10.45327781,21.18208046,0.00000000,5.48033921,15.56622550,1.00000000
2.06896552,7.90751507,7.64485848,15.20878087,0.00000000,4.75279756,12.24936993,1.00000000
4.48275862,5.85090974,5.74969065,11.57062635,0.00000000,4.56785061,8.80418038,1.00000000
6.89655172,4.94673634,5.10064398,8.34069151,0.00000000,4.18429821,6.43036525,1.00000000
9.31034483,2.75932274,2.72134043,6.34856675,0.00000000,3.77496342,4.39720876,1.00000000
11.72413793,1.51919330,1.59878830,4.84610347,0.00000000,3.77158609,3.14080263,1.00000000
14.13793103,0.87749108,0.69701547,3.49334219,0.00000000,3.75630184,2.46937962,1.00000000
16.55172414,0.54149303,0.60252576,2.87213681,0.00000000,3.76834162,1.72873614,1.00000000
18.96551724,0.43006132,0.35995952,2.12730638,0.00000000,3.75924331,1.33314216,2.50000000
21.37931034,0.28940854,0.40544452,1.50533208,0.00000000,3.47179596,0.96739586,1.00000000
23.79310345,0.22987559,0.27491023,1.19198601,0.00000000,1.99611873,0.78948234,3.50000000
26.20689655,0.18051843,0.18481758,0.93680983,1.00000000,0.86667133,0.58343178,8.00000000
28.62068966,0.11390902,0.15139525,0.66053880,1.00000000,0.81258992,0.46808178,8.00000000
31.03448276,0.11889190,0.10630158,0.53487951,1.00000000,0.09839046,0.34576661,8.00000000
33.44827586,0.10509773,0.09101062,0.40023629,1.00000000,0.09162971,0.25308978,8.00000000
35.86206897,0.07121471,0.06154287,0.27959885,1.00000000,0.06296853,0.19881180,8.00000000
38.27586207,0.04783870,0.04834910,0.22143794,1.00000000,0.05373804,0.14258372,8.00000000
40.68965517,0.03499031,0.03658111,0.17757936,1.00000000,0.03612914,0.11672805,8.00000000
43.10344828,0.02497516,0.03161441,0.12709024,1.00000000,0.02517179,0.08119500,8.00000000
45.51724138,0.02069640,0.02544552,0.09726413,1.00000000,0.02255958,0.06293743,8.00000000
47.93103448,0.01766161,0.01599517,0.07334946,1.00000000,0.01245602,0.04755986,8.00000000
50.34482759,0.01056394,0.01443412,0.05534651,1.00000000,0.01130055,0.03744836,8.00000000
52.75862069,0.00959812,0.00944961,0.03854524,1.00000000,0.01222020,0.02718754,8.00000000
55.17241379,0.00670483,0.00720529,0.03236115,1.00000000,0.00707448,0.02156605,8.00000000
57.58620690,0.00618417,0.00477788,0.02485173,1.00000000,0.00632301,0.01656998,8.00000000
60.00000000,0.00415913,0.00387947,0.01833970,1.00000000,0.00374410,0.01186300,8.00000000


==> matlab/data/soe_256_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.26561784,0.00000000,1.06800000,28.64633470,-10.00000000,29.76919690,61.01188520
9.72201952,0.00000000,1.00000000,21.87362825,-7.58620690,22.75096640,46.32204813
7.80251533,0.00000000,1.19400000,16.72501647,-5.17241379,17.36826516,35.18886151
6.42278696,0.00000000,1.22600000,12.94292132,-2.75862069,13.39246167,26.71475587
5.47635951,0.00000000,1.14600000,10.02023130,-0.34482759,10.40664459,20.36496834
4.74818184,0.00000000,1.09400000,7.80644815,2.06896552,8.13176827,15.51954476
4.26034622,0.00000000,1.21200000,6.01225943,4.48275862,6.22184672,11.83575317
3.96002385,0.00000000,1.55700000,4.38415791,6.89655172,4.54806098,8.78462851
3.79877976,0.00500000,1.46100000,2.82232476,9.31034483,2.82347470,6.45528987
3.23800218,0.05100000,3.25100000,1.40046210,11.72413793,1.33571224,4.77359080
1.43323264,0.47000000,7.47600000,0.92798108,14.13793103,0.79180592,3.60267073
0.90132469,0.64800000,8.38900000,0.72564433,16.55172414,0.59357178,2.72840513
0.71605826,0.70600000,8.33800000,0.55068643,18.96551724,0.44919153,2.06927729
0.59714605,0.72800000,8.47400000,0.46290242,21.37931034,0.33571371,1.56941687
0.46080209,0.74500000,8.71900000,0.37128266,23.79310345,0.25671186,1.18606098
0.39819126,0.76200000,8.40200000,0.34183453,26.20689655,0.19477585,0.89800673
0.33425749,0.74100000,8.70200000,0.29705650,28.62068966,0.14713117,0.67920644
0.24606494,0.76600000,8.56700000,0.24293281,31.03448276,0.11222134,0.51477774
0.24132584,0.75800000,8.52200000,0.26554845,33.44827586,0.08553411,0.39017165
0.25484947,0.75000000,8.46700000,0.18730594,35.86206897,0.06428120,0.29614406
0.23702327,0.78500000,8.44900000,0.22458525,38.27586207,0.04858921,0.22415055
0.21614120,0.78400000,8.66700000,0.21286553,40.68965517,0.03680054,0.16967602
0.18096073,0.74000000,8.53500000,0.17746550,43.10344828,0.02797391,0.12869563
0.20806208,0.78000000,8.56100000,0.17868665,45.51724138,0.02119156,0.09727157
0.17247305,0.77800000,8.43200000,0.17964206,47.93103448,0.01614415,0.07365855
0.17688368,0.77000000,8.50200000,0.18483889,50.34482759,0.01228307,0.05583464
0.14662924,0.78200000,8.69600000,0.16576431,52.75862069,0.00917453,0.04245247
0.21562225,0.76400000,8.55100000,0.21795084,55.17241379,0.00699392,0.03206985
0.18092077,0.76400000,8.55000000,0.17345090,57.58620690,0.00529198,0.02418925
0.18485349,0.75000000,8.61600000,0.14462158,60.00000000,0.00399064,0.01836390


==> matlab/data/soe_256_1_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.29474691,30.34602949,64.23784448,0.00000000,12.58277364,43.59302939,1.00000000
-7.58620690,23.84539047,21.85363875,47.80882202,0.00000000,9.28040190,34.41246898,1.00000000
-5.17241379,17.31800044,17.95022711,33.80087789,0.00000000,8.45952148,24.55416561,1.00000000
-2.75862069,13.97183510,12.84890344,26.64982489,0.00000000,6.26369053,19.91566317,1.00000000
-0.34482759,10.74709999,10.58935059,21.32632606,0.00000000,5.66974718,15.29157553,1.00000000
2.06896552,7.80260725,7.32357501,15.90568674,0.00000000,5.17915296,12.07430680,1.00000000
4.48275862,6.44389641,6.10516114,11.27463758,0.00000000,4.22544646,8.89109622,1.00000000
6.89655172,4.25929976,4.12027950,9.23895842,0.00000000,3.80643630,6.51879861,1.00000000
9.31034483,3.11868856,2.59754786,6.57957715,0.00000000,3.74968878,4.37407484,1.00000000
11.72413793,1.61388712,0.80044484,4.47991992,0.00000000,3.77063749,2.92713804,2.50000000
14.13793103,0.84460741,0.64057959,3.68561085,1.00000000,0.86506953,2.26215642,8.00000000
16.55172414,0.58595498,0.60441034,2.72491907,0.50000000,0.66686825,1.83713017,7.50000000
18.96551724,0.51104896,0.49645927,2.04117574,0.00000000,1.39584209,1.39041118,9.00000000
21.37931034,0.36501464,1.39493711,1.51584705,0.50000000,0.33898315,1.08515013,7.50000000
23.79310345,0.22712740,0.20975967,1.21455358,0.50000000,1.35004477,0.78362719,10.00000000
26.20689655,0.19987422,0.15612094,0.94166108,1.00000000,1.28328895,0.60952765,8.00000000
28.62068966,0.13714572,0.14284221,0.70959274,0.50000000,0.17239279,0.48067885,9.50000000
31.03448276,0.11203005,0.10388719,0.53113237,1.00000000,0.08876468,0.34840411,8.00000000
33.44827586,0.09297096,0.08782615,0.40753371,1.00000000,0.08458022,0.26788623,8.00000000
35.86206897,0.05719117,0.07343642,0.29122152,1.00000000,0.07392100,0.20751650,8.00000000
38.27586207,0.04555390,0.06294248,0.21510732,0.50000000,0.04635834,0.14855789,14.50000000
40.68965517,0.03358497,0.03359460,0.16755678,1.00000000,0.04891078,0.10628521,8.00000000
43.10344828,0.02929000,0.02255781,0.12810075,0.50000000,0.03387411,0.08359965,8.50000000
45.51724138,0.02038071,0.02219641,0.09623919,1.00000000,0.02995635,0.06436242,8.00000000
47.93103448,0.01367167,0.01688274,0.07496339,1.00000000,0.01492705,0.04856327,8.00000000
50.34482759,0.01356414,0.01265874,0.05351747,1.00000000,0.01611196,0.03891179,8.00000000
52.75862069,0.00903528,0.00910804,0.04378052,0.50000000,0.01137322,0.02527991,8.50000000
55.17241379,0.00653085,0.00595455,0.02989148,1.00000000,0.00784067,0.02130904,8.00000000
57.58620690,0.00526166,0.00515908,0.02401691,0.50000000,0.00677331,0.01587203,8.50000000
60.00000000,0.00407711,0.00437017,0.01846465,0.50000000,0.00452452,0.01192403,10.00000000


==> matlab/data/soe_256_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.28070045,0.00000000,1.02800000,28.50225896,-10.00000000,29.76915699,60.94908558
9.60561926,0.00000000,1.07900000,21.71114102,-7.58620690,22.79044583,46.13494132
7.74548855,0.00100000,1.16600000,16.65854799,-5.17241379,17.41757760,35.28092180
6.41631329,0.00000000,1.06800000,12.88506397,-2.75862069,13.43000918,26.71591095
5.46824237,0.00000000,1.11600000,9.99123032,-0.34482759,10.43915230,20.37189777
4.79541843,0.00000000,1.03800000,7.85659995,2.06896552,8.12454606,15.54325222
4.29157271,0.00000000,1.16500000,6.09143457,4.48275862,6.25871007,11.80124987
3.96795768,0.00100000,1.02300000,4.53306119,6.89655172,4.53916222,8.80224690
3.81235264,0.00300000,1.30900000,2.97495413,9.31034483,2.82416206,6.44933680
3.23632061,0.05200000,2.86500000,1.67076834,11.72413793,1.33227902,4.75892423
1.64507405,0.36900000,7.15000000,1.07032108,14.13793103,0.78850702,3.60487060
0.99855041,0.55600000,8.09600000,0.74598833,16.55172414,0.59451469,2.73300403
0.83009873,0.57900000,8.36100000,0.63476582,18.96551724,0.45259878,2.06855492
0.61764721,0.63700000,8.37000000,0.52526523,21.37931034,0.33701378,1.56382216
0.53617637,0.70700000,8.40200000,0.42422519,23.79310345,0.25553101,1.18524637
0.43039864,0.67800000,8.59200000,0.41195953,26.20689655,0.19496545,0.90030875
0.36439048,0.72100000,8.63200000,0.34456107,28.62068966,0.14755047,0.67984481
0.34395105,0.70800000,8.51000000,0.31019993,31.03448276,0.11223985,0.51368800
0.31026028,0.72600000,8.58200000,0.31198391,33.44827586,0.08519895,0.39124940
0.25432476,0.74300000,8.59400000,0.23789075,35.86206897,0.06404052,0.29576218
0.22986816,0.75700000,8.45200000,0.23017559,38.27586207,0.04903962,0.22391582
0.25934534,0.75200000,8.46600000,0.20533327,40.68965517,0.03669628,0.16941101
0.24586151,0.74000000,8.50000000,0.24779054,43.10344828,0.02822077,0.12831637
0.23825859,0.72200000,8.46300000,0.21446637,45.51724138,0.02114431,0.09707417
0.23303095,0.74800000,8.59300000,0.22779461,47.93103448,0.01610162,0.07380547
0.23433863,0.73400000,8.52300000,0.19010252,50.34482759,0.01209879,0.05565132
0.23579988,0.73200000,8.56400000,0.20275580,52.75862069,0.00918963,0.04210270
0.23598798,0.72700000,8.77100000,0.23065672,55.17241379,0.00699359,0.03208671
0.22293086,0.74000000,8.53600000,0.20374490,57.58620690,0.00525381,0.02423214
0.22739569,0.73800000,8.72200000,0.23022513,60.00000000,0.00400115,0.01837991


==> matlab/data/soe_256_2_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.47051454,29.66469430,57.06823126,0.00000000,11.90988978,44.05445052,1.00000000
-7.58620690,22.26103954,21.42512521,45.83443785,0.00000000,9.56467167,32.63534265,1.00000000
-5.17241379,17.14181102,19.15120481,35.14170992,0.00000000,7.37477530,26.91016601,1.00000000
-2.75862069,13.82163796,12.76025494,27.71262910,0.00000000,5.96485250,19.60167406,1.00000000
-0.34482759,9.84860016,10.33821723,21.09530985,0.00000000,6.02273661,15.29990612,1.00000000
2.06896552,8.35445602,8.22410025,16.49367070,0.00000000,4.87649374,11.73287577,1.00000000
4.48275862,6.20854133,6.15170115,11.91620822,0.00000000,3.94960466,9.20832295,1.00000000
6.89655172,4.30842531,5.03684924,8.66358346,0.00000000,3.82042722,6.36381709,1.00000000
9.31034483,2.87164255,2.19618191,6.25670411,0.00000000,3.84408424,4.45583049,1.00000000
11.72413793,1.51714280,1.58214833,4.92691793,0.00000000,2.66236629,3.10289313,7.50000000
14.13793103,0.78150745,1.59334466,3.63132282,0.50000000,2.30675782,2.25193096,10.00000000
16.55172414,0.64104371,0.59974308,2.62970995,0.00000000,1.16571157,1.74624252,9.00000000
18.96551724,0.48065877,1.70496862,1.99534897,1.00000000,0.42605012,1.40737027,8.00000000
21.37931034,0.31767477,0.37658840,1.65758350,1.00000000,0.38831929,1.06062268,8.00000000
23.79310345,0.24915074,0.21636270,1.20278703,0.50000000,0.35725713,0.75451435,45.00000000
26.20689655,0.21484329,0.19592636,0.89527262,0.50000000,0.18517298,0.56790874,7.50000000
28.62068966,0.16174882,0.13103375,0.64217463,1.00000000,1.42640432,0.44234447,8.00000000
31.03448276,0.08279999,0.10007789,0.52848516,1.00000000,0.13002544,0.34161897,8.00000000
33.44827586,0.07083838,0.08428455,0.38414679,1.00000000,1.46576241,0.25397071,8.00000000
35.86206897,0.04977605,1.39957135,0.29742149,1.00000000,0.05383634,0.18843196,8.00000000
38.27586207,0.04738607,0.94424650,0.22466539,0.50000000,0.05674731,0.14534232,9.50000000
40.68965517,0.03644508,0.03704091,0.17192121,0.50000000,0.03398299,0.10939210,9.00000000
43.10344828,0.03006404,0.03217589,0.13062753,0.50000000,0.03524997,0.08446909,8.50000000
45.51724138,0.02358334,0.02107972,0.09378247,1.00000000,1.13073615,0.05832442,8.00000000
47.93103448,0.01515838,0.01631158,0.07551255,1.00000000,0.02022150,0.04939034,8.00000000
50.34482759,0.01125166,0.01097768,0.05701944,0.50000000,0.01662717,0.03692970,13.00000000
52.75862069,0.00852937,0.00855408,0.04231281,1.00000000,0.00905713,0.02690693,8.00000000
55.17241379,0.00582567,0.00682182,0.03091331,0.50000000,0.00714266,0.02069093,8.50000000
57.58620690,0.00482797,0.00608428,0.02474200,0.50000000,0.00395681,0.01567985,10.00000000
60.00000000,0.00355480,0.00472282,0.01788343,0.50000000,0.00336582,0.01190338,8.50000000


==> matlab/data/soe_256_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.27574257,0.00000000,1.01300000,28.58709253,-10.00000000,29.83003235,60.95727682
9.58339088,0.00000000,1.00000000,21.76188400,-7.58620690,22.76233763,46.29175971
7.78276200,0.00000000,1.01600000,16.73209839,-5.17241379,17.41739054,35.10693162
6.39832030,0.00000000,1.02000000,12.88613121,-2.75862069,13.41108874,26.71205871
5.43365541,0.00000000,1.00100000,10.03547128,-0.34482759,10.40918979,20.35396357
4.74950211,0.00000000,1.00600000,7.82463690,2.06896552,8.12586913,15.54046308
4.28816939,0.00000000,1.00000000,6.10738013,4.48275862,6.24226629,11.79929899
3.97396919,0.00000000,1.00400000,4.55109325,6.89655172,4.53934220,8.80983510
3.83946151,0.00000000,1.08800000,2.99868691,9.31034483,2.80166415,6.45393735
3.57971963,0.01500000,1.75100000,1.63596228,11.72413793,1.36910657,4.77351964
2.36160585,0.14300000,5.26300000,0.98447238,14.13793103,0.78703827,3.60207896
1.27827202,0.38900000,7.57100000,0.71257785,16.55172414,0.59048853,2.72885254
0.91105185,0.50100000,7.76000000,0.54821394,18.96551724,0.45021688,2.06702656
0.74640279,0.61000000,7.94900000,0.44255615,21.37931034,0.33946066,1.56734657
0.56866048,0.69000000,8.06200000,0.38262628,23.79310345,0.25961436,1.18446188
0.43886279,0.74000000,8.20500000,0.35863603,26.20689655,0.19862052,0.89958666
0.33426097,0.78200000,8.19800000,0.28388098,28.62068966,0.14844806,0.67947391
0.27528669,0.79500000,8.25600000,0.23445542,31.03448276,0.11261553,0.51680071
0.23883904,0.79900000,8.28400000,0.25093865,33.44827586,0.08536929,0.38885095
0.25615506,0.81100000,8.27700000,0.21770863,35.86206897,0.06399889,0.29556555
0.19217025,0.82200000,8.30300000,0.18002513,38.27586207,0.04876839,0.22427795
0.21464682,0.81300000,8.34600000,0.20591615,40.68965517,0.03683709,0.16954051
0.16562040,0.81800000,8.27300000,0.14671573,43.10344828,0.02781629,0.12866610
0.17089696,0.82300000,8.25700000,0.19756537,45.51724138,0.02116965,0.09729633
0.19719829,0.83500000,8.25200000,0.20800867,47.93103448,0.01608591,0.07344885
0.15001318,0.83100000,8.29300000,0.16524712,50.34482759,0.01219185,0.05568021
0.17008104,0.83300000,8.23400000,0.14006822,52.75862069,0.00913704,0.04214403
0.15300902,0.85000000,8.23700000,0.15383099,55.17241379,0.00697793,0.03198712
0.14095548,0.83000000,8.22100000,0.13197331,57.58620690,0.00526462,0.02422899
0.16444491,0.85100000,8.29000000,0.12603935,60.00000000,0.00397447,0.01837240


==> matlab/data/soe_256_4_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.11216957,27.93073215,59.23710654,0.00000000,12.96497173,42.97169430,1.00000000
-7.58620690,22.86954347,21.34559489,49.85108699,0.00000000,9.13021249,35.95141194,1.00000000
-5.17241379,17.01873506,17.43908086,36.86934195,0.00000000,7.51399372,26.58324148,1.00000000
-2.75862069,13.14394012,12.69948140,25.17702288,0.00000000,6.74651196,18.25109202,1.00000000
-0.34482759,10.38066072,9.54767495,22.18823729,0.00000000,5.52932365,15.18610059,1.00000000
2.06896552,8.66747775,7.74496090,14.47576648,0.00000000,4.94380901,11.85293628,1.00000000
4.48275862,6.01849307,6.12681542,12.40788310,0.00000000,4.05376562,8.68488876,1.00000000
6.89655172,4.98983716,4.75127184,9.24102947,0.00000000,3.88282422,5.98326845,1.00000000
9.31034483,2.30656551,2.60361944,6.06152452,0.00000000,3.79787056,5.04446105,1.00000000
11.72413793,1.01506075,2.04219468,4.70403341,0.00000000,3.22538610,3.22069321,5.50000000
14.13793103,0.95973381,0.66920318,3.71113627,1.00000000,1.64683586,2.23452081,8.00000000
16.55172414,0.64851520,0.74800792,2.67305691,0.50000000,1.44782708,1.82488240,7.00000000
18.96551724,0.40831623,0.52513581,2.16543422,0.00000000,1.19362873,1.35543530,9.50000000
21.37931034,0.29901785,0.33004004,1.55190301,0.50000000,0.34607324,1.06842713,7.50000000
23.79310345,0.21888643,1.23152269,1.21121589,0.50000000,1.36207812,0.78994178,7.50000000
26.20689655,0.19075629,0.18542912,0.89470887,1.00000000,0.22968307,0.58575973,8.00000000
28.62068966,0.16971295,0.18302927,0.66949197,1.00000000,0.18325609,0.46477706,8.00000000
31.03448276,0.08087343,0.14950438,0.51221770,1.00000000,0.10513225,0.35259897,8.00000000
33.44827586,0.08202134,0.08874146,0.37271474,1.00000000,0.10088779,0.25428350,8.00000000
35.86206897,0.05864903,0.06335357,0.29593457,0.50000000,1.46526276,0.20216479,8.50000000
38.27586207,0.04667492,0.05175971,0.21409000,1.00000000,0.05878510,0.14388349,8.00000000
40.68965517,0.03806649,0.99445999,0.17006383,1.00000000,0.91989141,0.11958822,8.00000000
43.10344828,0.03099067,0.02395191,0.12968410,1.00000000,0.03116394,0.08681277,8.00000000
45.51724138,0.02336602,0.02367305,0.09793773,1.00000000,0.02342623,0.06351678,8.00000000
47.93103448,0.01650782,0.01644967,0.07283573,1.00000000,0.01484585,0.04830719,8.00000000
50.34482759,0.01515165,0.01101761,0.05587883,1.00000000,0.01299366,0.03709709,8.00000000
52.75862069,0.00794146,0.00757642,0.04144316,1.00000000,0.00767966,0.02891601,8.00000000
55.17241379,0.00728966,0.00833986,0.03253715,1.00000000,0.00585867,0.02062483,8.00000000
57.58620690,0.00439576,0.00654874,0.02489929,1.00000000,0.00447805,0.01606875,8.00000000
60.00000000,0.00393389,0.94118803,0.01889585,1.00000000,0.00394011,0.01234474,8.00000000


==> matlab/data/soe_256_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.28425525,0.00000000,1.00900000,28.66892885,-10.00000000,29.73767392,61.01356371
9.66099819,0.00000000,1.00000000,22.01794276,-7.58620690,22.62737477,46.33980903
7.74548434,0.00000000,1.00000000,16.92330235,-5.17241379,17.36874171,35.22402542
6.41608070,0.00000000,1.00000000,12.98540553,-2.75862069,13.41026857,26.63645218
5.44399362,0.00000000,1.01100000,10.11547228,-0.34482759,10.44664181,20.34382921
4.76364235,0.00000000,1.01300000,7.89594848,2.06896552,8.12462320,15.53866970
4.26515027,0.00000000,1.01200000,6.11996953,4.48275862,6.26863206,11.75553373
3.95758956,0.00000000,1.02400000,4.48219992,6.89655172,4.53672928,8.80015261
3.82442780,0.00000000,1.03100000,2.90648748,9.31034483,2.79267046,6.43768899
3.75558591,0.00000000,1.11900000,1.52653017,11.72413793,1.29792717,4.76551951
3.56563838,0.00600000,1.87100000,0.89580699,14.13793103,0.78362556,3.60870982
2.48197200,0.08700000,4.57000000,0.64661655,16.55172414,0.59731096,2.72670246
1.42494464,0.27800000,6.91800000,0.49257831,18.96551724,0.45019553,2.07087554
1.07446331,0.40200000,7.40800000,0.37960609,21.37931034,0.34105977,1.56587384
0.86317807,0.51800000,7.59800000,0.28526044,23.79310345,0.25583962,1.18486391
0.66249874,0.58300000,7.74700000,0.23003654,26.20689655,0.19550957,0.89785250
0.53119281,0.63500000,7.81300000,0.18796122,28.62068966,0.14698504,0.67939591
0.41865046,0.71800000,7.94700000,0.14148559,31.03448276,0.11207286,0.51528816
0.31574824,0.78800000,7.99700000,0.11963198,33.44827586,0.08588749,0.39079498
0.19962489,0.82700000,8.05300000,0.10742008,35.86206897,0.06433061,0.29491437
0.15808296,0.84400000,8.07300000,0.09772010,38.27586207,0.04861029,0.22395884
0.13694693,0.85100000,8.09900000,0.09174894,40.68965517,0.03695674,0.16911920
0.11645022,0.86900000,8.10500000,0.07259437,43.10344828,0.02797774,0.12810187
0.10028411,0.87800000,8.10600000,0.05298529,45.51724138,0.02125059,0.09719689
0.09325047,0.87700000,8.11800000,0.06441734,47.93103448,0.01584531,0.07378550
0.08033853,0.87800000,8.14400000,0.07483372,50.34482759,0.01217228,0.05583138
0.05499154,0.87700000,8.15900000,0.05104562,52.75862069,0.00915858,0.04221132
0.05143963,0.90500000,8.11000000,0.05688688,55.17241379,0.00698058,0.03207378
0.03691014,0.90100000,8.12900000,0.04957170,57.58620690,0.00526043,0.02417892
0.04078384,0.88000000,8.15300000,0.06254920,60.00000000,0.00400331,0.01835790


==> matlab/data/soe_256_8_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.24931417,29.67973578,61.41347238,0.00000000,12.46358021,44.74801963,1.00000000
-7.58620690,23.08819931,22.52856489,46.65340596,0.00000000,9.21414772,34.85740986,1.00000000
-5.17241379,18.08058650,17.59122337,36.35861949,0.00000000,7.78007983,25.12780026,1.00000000
-2.75862069,14.21062218,13.08443782,27.59383629,0.00000000,6.17749794,18.88861165,1.00000000
-0.34482759,10.21028261,9.80714714,20.54541153,0.00000000,5.33041299,13.31165157,1.00000000
2.06896552,8.21069601,8.11905678,14.96007556,0.00000000,5.03580926,11.01083759,1.00000000
4.48275862,6.05478607,5.61117125,11.70854048,0.00000000,3.93120195,8.77836219,1.00000000
6.89655172,4.12668415,4.74288675,8.53763818,0.00000000,3.91546072,5.81042995,1.00000000
9.31034483,3.19106409,2.62719916,6.65721428,0.00000000,3.75856557,4.51751818,1.00000000
11.72413793,1.82609651,1.46284599,4.74196372,0.00000000,3.76849039,3.21457872,1.00000000
14.13793103,0.82101013,0.72620781,3.65089687,0.00000000,3.72681462,2.44751686,3.50000000
16.55172414,0.53789752,0.41094018,2.85640138,0.00000000,3.15090760,1.86309644,3.00000000
18.96551724,0.43032993,0.40949243,2.00870000,0.00000000,1.81448478,1.33628503,6.50000000
21.37931034,0.37332853,0.32884744,1.56640066,0.00000000,0.89462835,1.02720919,7.50000000
23.79310345,0.22039153,0.26764230,1.13174360,0.50000000,0.95964000,0.77341901,7.50000000
26.20689655,0.22131341,0.18525905,0.89353834,0.50000000,0.24021219,0.58624925,7.50000000
28.62068966,0.13219640,0.10897207,0.69303735,0.50000000,0.82997080,0.47193252,7.50000000
31.03448276,0.14083925,0.12972986,0.53150871,1.00000000,0.14961910,0.34002145,8.00000000
33.44827586,0.08617845,0.07716522,0.39953098,1.00000000,0.07180601,0.24426926,8.00000000
35.86206897,0.06134047,0.07194328,0.27191039,1.00000000,0.06282431,0.18234194,8.00000000
38.27586207,0.03893517,0.04543511,0.23279153,0.50000000,0.04593780,0.16294095,8.50000000
40.68965517,0.03716656,0.02933568,0.17185290,0.50000000,0.03727367,0.11149776,8.50000000
43.10344828,0.02977887,0.02802122,0.12742635,1.00000000,0.03540008,0.08526352,8.00000000
45.51724138,0.01844544,0.02391674,0.09928512,1.00000000,0.90712876,0.06730526,8.00000000
47.93103448,0.01732636,0.01628015,0.07349249,1.00000000,0.01477842,0.04948335,8.00000000
50.34482759,0.01278410,0.01375471,0.05704105,0.50000000,0.01215883,0.03831376,8.50000000
52.75862069,0.00889699,0.00842853,0.04238391,1.00000000,0.00826009,0.02736131,8.00000000
55.17241379,0.00925595,0.00546296,0.03299945,1.00000000,0.00799458,0.02173311,8.00000000
57.58620690,0.00542126,0.00314165,0.02383213,1.00000000,0.00525081,0.01651828,8.00000000
60.00000000,0.00404591,0.00453022,0.01884100,1.00000000,0.00556164,0.01214217,8.00000000


==> matlab/data/soe_49_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.07505167,0.00000000,1.00000000,28.68592264,-10.00000000,28.89595424,42.34257046
9.52755613,0.00000000,1.00000000,21.87653461,-7.58620690,22.46374559,32.39561910
7.72487611,0.00000000,1.00000000,16.92031498,-5.17241379,17.16645852,24.82116143
6.46124568,0.00000000,1.00000000,13.24791584,-2.75862069,13.48707990,19.05055279
5.54247453,0.00000000,1.00000000,10.46913601,-0.34482759,10.64989180,15.00824083
4.93607609,0.00000000,1.00000000,8.49119852,2.06896552,8.61038038,11.91944808
4.49607813,0.00000000,1.00000000,6.98907192,4.48275862,7.08155090,9.66533888
4.20894060,0.00000000,1.00000000,5.78962514,6.89655172,5.79843583,7.90751421
4.02533630,0.00000000,1.01000000,4.72207288,9.31034483,4.70678110,6.50566259
3.91395312,0.00000000,1.00100000,3.50531425,11.72413793,3.35122428,4.92823066
3.87018007,0.00000000,1.00300000,2.09121621,14.13793103,1.85567777,3.32224999
3.85182679,0.00000000,1.00600000,1.30263169,16.55172414,1.06655059,2.31474071
3.83535253,0.00000000,1.01200000,0.87644827,18.96551724,0.70246843,1.72725395
3.81942539,0.00000000,1.02000000,0.67620450,21.37931034,0.51423843,1.27082701
3.82716331,0.00000000,1.01400000,0.56079262,23.79310345,0.42152796,0.96296744
3.82483343,0.00000000,1.01900000,0.47011719,26.20689655,0.31667692,0.73372971
3.82221543,0.00000000,1.03100000,0.38827122,28.62068966,0.27983970,0.55136597
3.81902831,0.00000000,1.01100000,0.37634642,31.03448276,0.24172495,0.41328888
3.81784195,0.00000000,1.03400000,0.33803969,33.44827586,0.18545630,0.31266693
3.81435406,0.00000000,1.04100000,0.30433302,35.86206897,0.17234455,0.25526408
3.81668698,0.00000000,1.03000000,0.29580318,38.27586207,0.14995484,0.18214103
3.81620523,0.00000000,1.02800000,0.26013289,40.68965517,0.14767831,0.14949414
3.82017249,0.00000000,1.02000000,0.29000382,43.10344828,0.14619320,0.11150053
3.82324298,0.00000000,1.02700000,0.26003687,45.51724138,0.12969778,0.09147882
3.81561154,0.00000000,1.02500000,0.26762671,47.93103448,0.14241185,0.06226821
3.81987092,0.00000000,1.02700000,0.29600963,50.34482759,0.12814619,0.05471256
3.81536145,0.00000000,1.03200000,0.23796116,52.75862069,0.05994465,0.03369338
3.81526132,0.00000000,1.03000000,0.25093130,55.17241379,0.12224779,0.04541554
3.81594435,0.00000000,1.02500000,0.25168892,57.58620690,0.10342827,0.02471739
3.81426001,0.00000000,1.02700000,0.24821291,60.00000000,0.12003736,0.04617689


==> matlab/data/soe_49_0_X.csv <==
soe_succ,omp_gauss_MSE_true,omp_soe_MSE,SNR,omp_gauss_MSE_max1,omp_gauss_MSE_max2,soe_mean,omp_nosoe_MSE
0.00000000,28.97138975,11.99800642,-10.00000000,42.36989991,39.06668312,1.00000000,28.65630156
0.00000000,22.20184029,9.49597405,-7.58620690,32.15548813,30.03518226,1.00000000,21.92859947
0.00000000,17.16107986,7.70902470,-5.17241379,24.86984775,23.00807389,1.00000000,16.91988031
0.00000000,13.40156733,6.43905942,-2.75862069,19.14771274,17.86424017,1.00000000,13.25730910
0.00000000,10.63609144,5.57372214,-0.34482759,15.01431309,13.98066166,1.00000000,10.51348095
0.00000000,8.62039621,4.94294282,2.06896552,12.00127098,11.12671730,1.00100000,8.50221053
0.00000000,7.06357736,4.50437080,4.48275862,9.70233665,9.02130015,1.00000000,6.97429513
0.00000000,5.83466095,4.19628987,6.89655172,7.90935095,7.39660482,1.00050000,5.80240552
0.00000000,4.67951304,4.01339377,9.31034483,6.45290843,5.99507878,1.00000000,4.68565766
0.00000000,3.37058595,3.92178777,11.72413793,4.88323507,4.51478991,1.00150000,3.49089959
0.00000000,1.88778530,3.87151299,14.13793103,3.33501062,2.96761922,1.00500000,2.13613847
0.00000000,1.07023894,3.84355637,16.55172414,2.31955067,2.02226204,1.00650000,1.23434076
0.00000000,0.72627791,3.83615919,18.96551724,1.71813035,1.48606906,1.00950000,0.87689734
0.00000000,0.52999495,3.82798595,21.37931034,1.26982964,1.09654825,1.01800000,0.68679503
0.00000000,0.42243971,3.82552502,23.79310345,0.96546835,0.83943070,1.02400000,0.52048063
0.00000000,0.32958128,3.81848298,26.20689655,0.73518412,0.62751895,1.02100000,0.47368435
0.00000000,0.26420308,3.82020792,28.62068966,0.54613268,0.47762322,1.02400000,0.39504783
0.00000000,0.24249275,3.81835288,31.03448276,0.42196791,0.37414043,1.02050000,0.35127000
0.00000000,0.19535893,3.81676862,33.44827586,0.32535235,0.27303292,1.02300000,0.33613128
0.00000000,0.18897296,3.81947049,35.86206897,0.24988265,0.22187819,1.03450000,0.32007313
0.00000000,0.14297500,3.82280229,38.27586207,0.19302960,0.16400195,1.02500000,0.28900972
0.00000000,0.15005919,3.81639076,40.68965517,0.14524742,0.12407425,1.04300000,0.28323683
0.00000000,0.13419257,3.81931080,43.10344828,0.11451894,0.09373338,1.02700000,0.29469209
0.00000000,0.12212890,3.81647265,45.51724138,0.08765440,0.07334341,1.02350000,0.26477807
0.00000000,0.12741752,3.82393493,47.93103448,0.06625845,0.06392215,1.01950000,0.23588935
0.00000000,0.13335496,3.81686847,50.34482759,0.06446574,0.04519012,1.03850000,0.24933425
0.00000000,0.10325860,3.81741129,52.75862069,0.03981667,0.04765713,1.02400000,0.25133227
0.00000000,0.10389865,3.81841111,55.17241379,0.03034243,0.02681589,1.02550000,0.26204168
0.00000000,0.11669415,3.81869313,57.58620690,0.02907506,0.02615384,1.02800000,0.24859959
0.00000000,0.10136348,3.81510238,60.00000000,0.02684905,0.02242959,1.03000000,0.24907609


==> matlab/data/soe_49_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.20161140,0.00000000,1.02100000,24.11969024,-10.00000000,29.02637568,42.26500963
8.93951444,0.00000000,1.00000000,18.44388039,-7.58620690,22.25198734,32.37402600
7.29299616,0.00000000,1.00000000,14.31004606,-5.17241379,17.14178164,24.80508625
6.16031564,0.00000000,1.00000000,11.25923394,-2.75862069,13.42119096,19.18478407
5.42577048,0.00000000,1.00000000,9.07740087,-0.34482759,10.64093535,15.04299714
4.94478878,0.00000000,1.00000000,7.49286623,2.06896552,8.64985760,12.00661220
4.64212021,0.00000000,1.01900000,6.44338235,4.48275862,7.07772614,9.76815280
4.46736723,0.00000000,1.05100000,5.70162809,6.89655172,5.81509154,7.94233205
4.40318171,0.00100000,1.19800000,5.12986755,9.31034483,4.72820238,6.43367842
4.38712662,0.04100000,2.51200000,4.73453335,11.72413793,3.42127889,4.92709014
4.30066277,0.15600000,5.21200000,4.32732125,14.13793103,1.84240641,3.31751173
3.94053810,0.26500000,6.82700000,3.97119917,16.55172414,1.05543847,2.32551403
3.55448226,0.33800000,7.20200000,3.70284964,18.96551724,0.69552937,1.71116279
3.42813648,0.38500000,7.33300000,3.41577967,21.37931034,0.51166663,1.28321315
3.38018000,0.43700000,7.42300000,3.33139732,23.79310345,0.38006149,0.95267886
3.30758276,0.49700000,7.53400000,3.25310568,26.20689655,0.33553793,0.71479482
3.26565568,0.53200000,7.60500000,3.27753797,28.62068966,0.27427094,0.54103448
3.21030574,0.58800000,7.69600000,3.20974720,31.03448276,0.23137200,0.41437518
3.26173796,0.61300000,7.69900000,3.23252974,33.44827586,0.17229205,0.32510150
3.21433247,0.65900000,7.76900000,3.24886824,35.86206897,0.17516246,0.25451383
3.16468464,0.69700000,7.82700000,3.24385876,38.27586207,0.13723398,0.18762521
3.23849684,0.69200000,7.86800000,3.27574350,40.68965517,0.14249452,0.14449595
3.17427656,0.76400000,7.88300000,3.21544262,43.10344828,0.14594039,0.11192862
3.18393683,0.77000000,7.96600000,3.22885474,45.51724138,0.12579580,0.08657634
3.22284510,0.81100000,7.99300000,3.19138482,47.93103448,0.11538184,0.07688137
3.18940510,0.83700000,8.00500000,3.16302297,50.34482759,0.10640099,0.05871955
3.24685956,0.83600000,8.03300000,3.22950434,52.75862069,0.13023686,0.06183288
3.23608975,0.85500000,8.02700000,3.22837739,55.17241379,0.11068237,0.03987409
3.15425968,0.87400000,8.04400000,3.25499315,57.58620690,0.11930845,0.01933991
3.26242890,0.83700000,8.06700000,3.19415940,60.00000000,0.15119192,0.01466087


==> matlab/data/soe_49_1_X.csv <==
soe_succ,omp_gauss_MSE_true,omp_soe_MSE,SNR,omp_gauss_MSE_max1,omp_gauss_MSE_max2,soe_mean,omp_nosoe_MSE
0.00000000,29.10526757,11.27385346,-10.00000000,42.32150799,39.12709252,1.00000000,23.94423179
0.00000000,22.28530947,8.93370584,-7.58620690,32.37483307,29.92187597,1.00450000,18.42316792
0.00000000,17.21825813,7.28807123,-5.17241379,24.72299549,23.04709709,1.00750000,14.31853589
0.00000000,13.41905060,6.18966093,-2.75862069,19.14792045,17.81053235,1.00000000,11.30147191
0.00000000,10.65330221,5.40677628,-0.34482759,15.08683964,13.98950898,1.00000000,9.08244452
0.00000000,8.61746211,4.92491938,2.06896552,11.93848686,11.15216485,1.02100000,7.55105721
0.00000000,7.04801564,4.62971525,4.48275862,9.68460303,9.08111651,1.00250000,6.48018850
0.00000000,5.84179902,4.47153255,6.89655172,7.90460218,7.38056936,1.05300000,5.72049175
0.00400000,4.72327460,4.38607530,9.31034483,6.43713491,6.01234137,1.23500000,5.15865988
0.03200000,3.38227514,4.38348592,11.72413793,4.89276973,4.52786646,2.43200000,4.73301790
0.15550000,1.88386151,4.25811366,14.13793103,3.32178846,2.95111864,5.26050000,4.32761944
0.26450000,1.10350086,3.94851318,16.55172414,2.31692810,2.04510307,6.81550000,3.97168420
0.34450000,0.70513127,3.67585499,18.96551724,1.69106029,1.46739172,7.15300000,3.68106021
0.38450000,0.52490915,3.44373571,21.37931034,1.27951450,1.09415930,7.32500000,3.50800511
0.44950000,0.40749867,3.34799659,23.79310345,0.97027134,0.84089844,7.45800000,3.34057276
0.50100000,0.32191173,3.30090937,26.20689655,0.73522106,0.63566342,7.53450000,3.33012191
0.53000000,0.28093212,3.27434699,28.62068966,0.55944766,0.48145634,7.60900000,3.28129560
0.58450000,0.23405537,3.29836832,31.03448276,0.42027403,0.36655641,7.68150000,3.28116554
0.61250000,0.19497015,3.23186095,33.44827586,0.32261053,0.27791942,7.74650000,3.26575990
0.64850000,0.15991325,3.22598965,35.86206897,0.24266048,0.21332023,7.79750000,3.24631725
0.68450000,0.15287841,3.24411862,38.27586207,0.19034574,0.15738107,7.82900000,3.22304356
0.72550000,0.13857224,3.20444246,40.68965517,0.15752266,0.12420615,7.89500000,3.22427872
0.74700000,0.12270125,3.22094992,43.10344828,0.11028248,0.09696542,7.94600000,3.26307769
0.78850000,0.11437772,3.19064446,45.51724138,0.08877361,0.07421809,7.95750000,3.22394828
0.78950000,0.11257320,3.15437663,47.93103448,0.06591654,0.05617899,7.98400000,3.22800214
0.82750000,0.11711623,3.24296989,50.34482759,0.06067437,0.04955652,8.00100000,3.18375670
0.83150000,0.11926763,3.25366725,52.75862069,0.04355004,0.03811019,8.05700000,3.22783404
0.83000000,0.13581558,3.25179248,55.17241379,0.04169740,0.03560638,8.05800000,3.22430309
0.86100000,0.08787311,3.23119264,57.58620690,0.03924185,0.02342229,8.06200000,3.18568907
0.86500000,0.10154362,3.23113557,60.00000000,0.02435226,0.01985334,8.06350000,3.23538315


==> matlab/data/soe_49_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.62561563,0.00000000,1.01200000,24.86397405,-10.00000000,29.07880994,42.28442380
9.20737060,0.00100000,1.00700000,19.10917154,-7.58620690,22.26659990,32.36930531
7.47482130,0.00000000,1.00800000,14.81783173,-5.17241379,17.14030401,24.77759997
6.26591321,0.00000000,1.00000000,11.65048361,-2.75862069,13.46931953,19.09958394
5.46038345,0.00000000,1.00000000,9.34112311,-0.34482759,10.64749297,14.98846129
4.96796692,0.00000000,1.00000000,7.74070452,2.06896552,8.54635398,11.96407275
4.62202192,0.00000000,1.00200000,6.50140422,4.48275862,7.06487133,9.68329486
4.40308457,0.00100000,1.02900000,5.64041191,6.89655172,5.81725197,7.92617700
4.29177897,0.00000000,1.09000000,4.90220423,9.31034483,4.66829538,6.45570760
4.23495512,0.00300000,1.48300000,4.33178268,11.72413793,3.36218259,4.91923008
4.04049307,0.01800000,2.86800000,3.90258872,14.13793103,1.82665124,3.24120999
3.72966496,0.05400000,4.84100000,3.58462849,16.55172414,1.02216299,2.34819240
3.36636590,0.12800000,6.15900000,3.39670878,18.96551724,0.72315588,1.71277661
3.25228746,0.20400000,6.67700000,3.30538259,21.37931034,0.49912926,1.28064730
3.21091234,0.26400000,6.91000000,3.21436331,23.79310345,0.39731433,0.96228823
3.13184420,0.33800000,7.09800000,3.21795251,26.20689655,0.34739300,0.73449139
3.20703976,0.42000000,7.28100000,3.13981747,28.62068966,0.25786935,0.54768655
3.16178771,0.50000000,7.41800000,3.13717937,31.03448276,0.23552284,0.41357142
3.12303819,0.56900000,7.50700000,3.17269569,33.44827586,0.19593897,0.32905804
3.17408197,0.63800000,7.59000000,3.18389900,35.86206897,0.18616742,0.24864424
3.16269435,0.67700000,7.64900000,3.22374436,38.27586207,0.17842740,0.18690590
3.15304723,0.73000000,7.73800000,3.14188499,40.68965517,0.14655503,0.14562945
3.16562638,0.76800000,7.77300000,3.15523175,43.10344828,0.12980391,0.11173190
3.09169230,0.80700000,7.81200000,3.12228923,45.51724138,0.12681205,0.08258651
3.13826901,0.82700000,7.83700000,3.15676092,47.93103448,0.14781855,0.07194618
3.15234678,0.84400000,7.86400000,3.21654041,50.34482759,0.13187317,0.05984828
3.14904992,0.87700000,7.89500000,3.20438510,52.75862069,0.12763471,0.06115348
3.14811874,0.87200000,7.91600000,3.16658345,55.17241379,0.12511638,0.02986062
3.12323932,0.91500000,7.94500000,3.22378804,57.58620690,0.12205364,0.03027531
3.15602634,0.91200000,7.93600000,3.18633611,60.00000000,0.13601838,0.02442131


==> matlab/data/soe_49_2_X.csv <==
soe_succ,omp_gauss_MSE_true,omp_soe_MSE,SNR,omp_gauss_MSE_max1,omp_gauss_MSE_max2,soe_mean,omp_nosoe_MSE
0.00000000,29.03422405,11.54151257,-10.00000000,42.39316996,39.26092009,1.00000000,24.86831493
0.00000000,22.35325158,9.17169837,-7.58620690,32.25527797,29.91098070,1.00000000,19.17586512
0.00000000,17.19348350,7.46574370,-5.17241379,24.76377330,22.96493379,1.00000000,14.83805188
0.00000000,13.45555132,6.27972946,-2.75862069,19.17394478,17.76905859,1.00000000,11.66959434
0.00000000,10.64348496,5.44805328,-0.34482759,15.12898816,14.02674061,1.00000000,9.35992074
0.00000000,8.64056492,4.95128002,2.06896552,11.99267297,11.16577146,1.00000000,7.72591584
0.00000000,7.08086772,4.61037061,4.48275862,9.70055702,9.03386836,1.00350000,6.54429924
0.00050000,5.83776932,4.42782300,6.89655172,7.92443477,7.41447879,1.02650000,5.60563043
0.00100000,4.72003122,4.29757764,9.31034483,6.43604099,6.02987448,1.08500000,4.93119493
0.00300000,3.36352550,4.23998504,11.72413793,4.89601517,4.49855449,1.44700000,4.35038119
0.01350000,1.84576642,4.07426460,14.13793103,3.31767635,2.98320495,2.98400000,3.85449248
0.05550000,1.09307687,3.70579840,16.55172414,2.33441316,2.00927212,4.92950000,3.55628874
0.12600000,0.72922683,3.40231190,18.96551724,1.70209655,1.48529754,6.22100000,3.36508215
0.17150000,0.52418069,3.23989069,21.37931034,1.26986921,1.10908365,6.64650000,3.25416536
0.28000000,0.43816067,3.15315472,23.79310345,0.96072995,0.83873727,6.94350000,3.20559067
0.37050000,0.32534197,3.21069399,26.20689655,0.73331083,0.64259680,7.15700000,3.23550958
0.41200000,0.26889739,3.12964720,28.62068966,0.55991995,0.49078463,7.26050000,3.18485863
0.49100000,0.23511392,3.20060687,31.03448276,0.43401461,0.36506281,7.39050000,3.14400045
0.56700000,0.19273334,3.18764116,33.44827586,0.32284805,0.28476699,7.50350000,3.20134969
0.62600000,0.16674400,3.18647715,35.86206897,0.23739538,0.21245949,7.58800000,3.17662096
0.68900000,0.15329595,3.13411604,38.27586207,0.20224242,0.16155050,7.67650000,3.21786827
0.73000000,0.14643730,3.18787866,40.68965517,0.14486213,0.12615679,7.73050000,3.15400396
0.75750000,0.14066964,3.16810536,43.10344828,0.10593305,0.10273979,7.77400000,3.20269062
0.80800000,0.11653623,3.17012263,45.51724138,0.08675311,0.07691434,7.82450000,3.15917176
0.83200000,0.10496864,3.17984176,47.93103448,0.06080312,0.07114095,7.85750000,3.19865437
0.85900000,0.12051041,3.17443452,50.34482759,0.05835724,0.05059370,7.87950000,3.17031277
0.88500000,0.12744116,3.18771168,52.75862069,0.05085519,0.03862090,7.90900000,3.15273884
0.89950000,0.12677231,3.14353037,55.17241379,0.03238690,0.03223847,7.92100000,3.08649334
0.89850000,0.12231320,3.15988477,57.58620690,0.02147779,0.03124150,7.91950000,3.16112761
0.92350000,0.12167974,3.16362892,60.00000000,0.02240870,0.02562770,7.96100000,3.12137322


==> matlab/data/soe_49_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.76753329,0.00000000,1.00000000,25.81880409,-10.00000000,29.06986637,42.37800334
9.36064870,0.00000000,1.00000000,19.93599516,-7.58620690,22.26019649,32.26200636
7.58192980,0.00000000,1.00600000,15.38439479,-5.17241379,17.21393104,24.82690601
6.41760559,0.00000000,1.00000000,12.07632442,-2.75862069,13.43029303,19.36032614
5.52702788,0.00000000,1.00000000,9.63273846,-0.34482759,10.66347707,15.01697853
4.94820505,0.00000000,1.00000000,7.86506144,2.06896552,8.54456954,11.96529090
4.58249938,0.00000000,1.00100000,6.62054255,4.48275862,7.05136173,9.68023686
4.31904400,0.00000000,1.00100000,5.55148559,6.89655172,5.86176646,7.97599711
4.18018889,0.00000000,1.00100000,4.69739297,9.31034483,4.67404005,6.39049929
4.09456603,0.00000000,1.02200000,3.97386870,11.72413793,3.36767580,4.87932735
4.06706858,0.00000000,1.04200000,3.42264327,14.13793103,1.80474944,3.33741031
4.02143912,0.00000000,1.18200000,3.11967739,16.55172414,1.03208595,2.32272315
3.96956956,0.00000000,1.50900000,2.89593377,18.96551724,0.72185583,1.70332127
3.92962364,0.00000000,1.85800000,2.85145937,21.37931034,0.53234526,1.27734299
3.81081283,0.00000000,2.51400000,2.76603847,23.79310345,0.38854334,0.96788296
3.67134635,0.00000000,3.11900000,2.76728167,26.20689655,0.33798619,0.72045902
3.54700223,0.00100000,3.88100000,2.76258285,28.62068966,0.25654251,0.56322790
3.46730887,0.00200000,4.42700000,2.69592689,31.03448276,0.25084541,0.41401199
3.32417065,0.00300000,4.93600000,2.71774278,33.44827586,0.22421749,0.32295374
3.27379799,0.00900000,5.08900000,2.82110784,35.86206897,0.19473290,0.23873727
3.24353821,0.03500000,5.53800000,2.73702272,38.27586207,0.15907087,0.18997080
3.14881896,0.05800000,5.80300000,2.67021834,40.68965517,0.13192377,0.16249518
3.03580982,0.10900000,6.18700000,2.69005892,43.10344828,0.17476942,0.12144174
2.97662001,0.16600000,6.48400000,2.66856779,45.51724138,0.13835167,0.08153982
2.84933006,0.22200000,6.80400000,2.70122419,47.93103448,0.13854341,0.07934733
2.83054386,0.28100000,6.99500000,2.72901998,50.34482759,0.15553437,0.05469510
2.82606078,0.34000000,7.15200000,2.75356106,52.75862069,0.12483745,0.05370552
2.83116836,0.38400000,7.26400000,2.82092149,55.17241379,0.09593607,0.03014801
2.78608079,0.47200000,7.39400000,2.69626150,57.58620690,0.12229910,0.02975876
2.76518140,0.53400000,7.48000000,2.73194782,60.00000000,0.12509730,0.02620429


==> matlab/data/soe_49_4_X.csv <==
soe_succ,omp_gauss_MSE_true,omp_soe_MSE,SNR,omp_gauss_MSE_max1,omp_gauss_MSE_max2,soe_mean,omp_nosoe_MSE
0.00000000,29.04290994,11.81102982,-10.00000000,42.27298513,39.08469429,1.00000000,25.88176487
0.00000000,22.28396408,9.33811476,-7.58620690,32.18390537,29.92663956,1.00000000,19.82472885
0.00000000,17.13962941,7.59074388,-5.17241379,24.78029271,23.00564941,1.00000000,15.38883741
0.00000000,13.46481760,6.37990474,-2.75862069,19.18688968,17.80421034,1.00000000,12.04610120
0.00000000,10.62281246,5.52404216,-0.34482759,15.00764948,14.00955000,1.00000000,9.66903364
0.00000000,8.60608085,4.95717073,2.06896552,12.01010325,11.12198584,1.00000000,7.89959310
0.00000000,7.04431013,4.58129852,4.48275862,9.68346077,9.03017698,1.00000000,6.60195934
0.00000000,5.83479050,4.31928840,6.89655172,7.90522155,7.38728270,1.00000000,5.60992496
0.00000000,4.69713295,4.18421418,9.31034483,6.42546070,5.96887884,1.00300000,4.73737466
0.00000000,3.41011193,4.11711625,11.72413793,4.91599015,4.45513020,1.01700000,3.93758433
0.00000000,1.82520298,4.07240417,14.13793103,3.27350038,2.98528027,1.06150000,3.41444834
0.00000000,1.04591223,4.02259493,16.55172414,2.31681149,2.02061289,1.16400000,3.09190430
0.00000000,0.70139597,3.97495670,18.96551724,1.69649291,1.47106859,1.47700000,2.91014877
0.00000000,0.52477475,3.89106137,21.37931034,1.25507547,1.10993655,1.93500000,2.83289438
0.00000000,0.40054593,3.81186338,23.79310345,0.96120346,0.84003668,2.58700000,2.79674511
0.00000000,0.34218544,3.67045470,26.20689655,0.72678878,0.63276831,3.16400000,2.77811905
0.00100000,0.27741926,3.58416484,28.62068966,0.55013343,0.47866187,3.79200000,2.75724528
0.00100000,0.24854467,3.43640494,31.03448276,0.42421443,0.36997848,4.38300000,2.75479161
0.00300000,0.19061039,3.33452854,33.44827586,0.32599857,0.28234107,4.82800000,2.73066252
0.01350000,0.17543295,3.26192707,35.86206897,0.23745138,0.21272555,5.22350000,2.74442580
0.02700000,0.16515775,3.21361867,38.27586207,0.18912800,0.16423171,5.46050000,2.71392475
0.06300000,0.13256823,3.12919097,40.68965517,0.15099761,0.12170155,5.81350000,2.75592997
0.09500000,0.11820252,3.04623256,43.10344828,0.11470204,0.10425990,6.11150000,2.77488489
0.15600000,0.11767689,2.97575739,45.51724138,0.08478623,0.07210144,6.47000000,2.72307774
0.20750000,0.13508608,2.86656092,47.93103448,0.07243145,0.05936318,6.77750000,2.74188442
0.28650000,0.11340686,2.83554525,50.34482759,0.05478249,0.05381227,6.99600000,2.78362717
0.34350000,0.11870595,2.79067442,52.75862069,0.04326674,0.03415726,7.16200000,2.69490357
0.41200000,0.11131870,2.78877149,55.17241379,0.04243734,0.03011186,7.27250000,2.73655391
0.47400000,0.11407718,2.80704991,57.58620690,0.02647358,0.03056737,7.38900000,2.70017882
0.52450000,0.12308259,2.80710433,60.00000000,0.03567919,0.02002692,7.45900000,2.72449671


==> matlab/data/soe_49_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.89183952,0.00000000,1.00000000,26.97865807,-10.00000000,29.15732547,42.21860570
9.46628942,0.00000000,1.00000000,20.65899698,-7.58620690,22.32140047,32.12710755
7.69262971,0.00000000,1.00000000,16.01032758,-5.17241379,17.11053045,24.82849188
6.41409670,0.00000000,1.00400000,12.55239752,-2.75862069,13.40798656,19.21648308
5.56125373,0.00000000,1.00000000,10.01919490,-0.34482759,10.67398725,15.05507994
4.94917273,0.00000000,1.00000000,8.16999738,2.06896552,8.60131752,11.96182978
4.52255545,0.00000000,1.00100000,6.70230750,4.48275862,7.09363340,9.62939507
4.25270728,0.00000000,1.00000000,5.64858710,6.89655172,5.86138574,7.92051706
4.08676935,0.00000000,1.00100000,4.67591885,9.31034483,4.74737450,6.41141739
3.97117974,0.00000000,1.00100000,3.71718099,11.72413793,3.38771244,4.87942416
3.94446512,0.00000000,1.01200000,2.88230541,14.13793103,1.86633577,3.34210160
3.90898382,0.00000000,1.03800000,2.44045555,16.55172414,0.99300945,2.34414493
3.89454263,0.00000000,1.05200000,2.09630798,18.96551724,0.68623397,1.68572689
3.87736582,0.00000000,1.12500000,2.03861169,21.37931034,0.54158452,1.28184154
3.85625806,0.00000000,1.23400000,1.92393218,23.79310345,0.39557352,0.94888314
3.85111987,0.00000000,1.27000000,1.79921185,26.20689655,0.33544094,0.72510951
3.83588338,0.00000000,1.39600000,1.74700225,28.62068966,0.25120078,0.55458803
3.81808603,0.00000000,1.42400000,1.78826763,31.03448276,0.22311786,0.41573045
3.78122797,0.00000000,1.61100000,1.74535909,33.44827586,0.23022554,0.31416961
3.76456694,0.00000000,1.76100000,1.71759387,35.86206897,0.15497868,0.23666150
3.73161062,0.00000000,1.80400000,1.74340586,38.27586207,0.15831423,0.17780340
3.73946919,0.00000000,1.88100000,1.60705835,40.68965517,0.13833816,0.14365033
3.71172994,0.00000000,1.95500000,1.75177120,43.10344828,0.14358129,0.12499611
3.72256960,0.00000000,1.93800000,1.63826180,45.51724138,0.12846868,0.08179159
3.72589127,0.00000000,1.88600000,1.74235591,47.93103448,0.12870089,0.07345977
3.73578479,0.00000000,1.98600000,1.71193814,50.34482759,0.09792032,0.06869255
3.71994104,0.00000000,2.00500000,1.69148261,52.75862069,0.10301093,0.03355121
3.74008836,0.00000000,1.97200000,1.74449015,55.17241379,0.10657689,0.03388079
3.71076663,0.00000000,1.98100000,1.58371518,57.58620690,0.10725541,0.03803103
3.69275296,0.00000000,1.80500000,1.75733260,60.00000000,0.09858113,0.03324937


==> matlab/data/soe_49_8_X.csv <==
soe_mean,omp_gauss_MSE_max2,omp_gauss_MSE_true,soe_succ,omp_soe_MSE,omp_gauss_MSE_max1,SNR,omp_nosoe_MSE
1.00000000,39.37069588,29.09214248,0.00000000,11.97081437,42.55292251,-10.00000000,26.92550449
1.00000000,29.96767817,22.25283502,0.00000000,9.44968467,32.36759345,-7.58620690,20.69868610
1.00150000,22.99521278,17.16999639,0.00000000,7.67132032,24.88935996,-5.17241379,16.06165180
1.00000000,17.80709297,13.40122997,0.00000000,6.43273246,19.20244326,-2.75862069,12.59303479
1.00100000,14.06198928,10.66086402,0.00000000,5.55426020,15.07745386,-0.34482759,10.03557091
1.00000000,11.15579543,8.59350716,0.00000000,4.93867359,12.02838528,2.06896552,8.13659712
1.00000000,9.05179961,7.06432921,0.00000000,4.54320255,9.72479002,4.48275862,6.71713434
1.00000000,7.38962655,5.84073724,0.00000000,4.24682843,7.92993595,6.89655172,5.62648882
1.00200000,6.00799019,4.69591356,0.00000000,4.09370120,6.44151002,9.31034483,4.67063767
1.00250000,4.53425417,3.38516851,0.00000000,3.99635743,4.92203415,11.72413793,3.69618574
1.00950000,2.96802000,1.88295278,0.00000000,3.94519152,3.34089188,14.13793103,2.92313983
1.03650000,2.01908945,1.04020660,0.00000000,3.91917227,2.31022057,16.55172414,2.43012719
1.07100000,1.50504734,0.70090607,0.00000000,3.89908419,1.70565750,18.96551724,2.15873433
1.12050000,1.13202833,0.50724711,0.00000000,3.87797490,1.27933363,21.37931034,1.95663032
1.21200000,0.85752606,0.38544519,0.00000000,3.86840778,0.96588522,23.79310345,1.91265955
1.28500000,0.64060817,0.30938669,0.00000000,3.84127014,0.72610822,26.20689655,1.89078275
1.40400000,0.47978672,0.26638429,0.00000000,3.82984270,0.56262311,28.62068966,1.79029694
1.50300000,0.38375203,0.24091355,0.00000000,3.80682517,0.41883544,31.03448276,1.75146720
1.61800000,0.28177912,0.19733731,0.00000000,3.79205821,0.31636705,33.44827586,1.75105457
1.70100000,0.21402429,0.19042207,0.00000000,3.76781892,0.25232069,35.86206897,1.77084590
1.71850000,0.15833139,0.16183190,0.00000000,3.76428360,0.19293261,38.27586207,1.73850551
1.83450000,0.12886355,0.14829908,0.00000000,3.73272286,0.14986436,40.68965517,1.73728596
1.82150000,0.09631697,0.14408209,0.00000000,3.73565543,0.11457125,43.10344828,1.70396197
1.96200000,0.08567835,0.14298735,0.00000000,3.74225829,0.09397909,45.51724138,1.77704898
1.92200000,0.05730078,0.12654772,0.00000000,3.74034331,0.07079188,47.93103448,1.68076015
2.00050000,0.05017538,0.14862671,0.00000000,3.72610026,0.05641207,50.34482759,1.68636518
1.98550000,0.03651296,0.12125707,0.00000000,3.70048017,0.04924680,52.75862069,1.72488931
2.02000000,0.02993473,0.12123018,0.00000000,3.72490615,0.03536693,55.17241379,1.73059180
1.96650000,0.03342514,0.10891939,0.00000000,3.72513975,0.02979100,57.58620690,1.77161383
2.05700000,0.03421062,0.12019138,0.00000000,3.71091454,0.03162234,60.00000000,1.72219192


==> matlab/data/soe_64_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.10953670,0.00000000,1.00000000,29.31384597,-10.00000000,29.81431841,49.86219229
9.54589306,0.00000000,1.00000000,22.39209492,-7.58620690,22.76251346,37.92955147
7.73430712,0.00000000,1.00000000,17.18226394,-5.17241379,17.48894970,29.03902398
6.45823763,0.00000000,1.00000000,13.46626310,-2.75862069,13.68356420,22.22619224
5.51429810,0.00000000,1.00000000,10.62063252,-0.34482759,10.73113608,17.36081845
4.92264089,0.00000000,1.00000000,8.49464883,2.06896552,8.57726134,13.57261861
4.41627038,0.00000000,1.00000000,6.85627222,4.48275862,6.93618228,10.74675142
4.11483258,0.00000000,1.00000000,5.52729953,6.89655172,5.56553045,8.59578771
3.93790575,0.00000000,1.00000000,4.21015856,9.31034483,4.17408011,6.66921106
3.85491024,0.00000000,1.00000000,2.55450045,11.72413793,2.44715349,4.75057700
3.82876577,0.00000000,1.00400000,1.27454829,14.13793103,1.07810247,3.34071201
3.80972820,0.00000000,1.01400000,0.73196485,16.55172414,0.67658484,2.49463967
3.79911843,0.00000000,1.01900000,0.52762577,18.96551724,0.49857531,1.86953122
3.78973684,0.00000000,1.02100000,0.39688160,21.37931034,0.37201620,1.41901139
3.78650519,0.00000000,1.04300000,0.31493293,23.79310345,0.27945780,1.08085365
3.78135283,0.00000000,1.04900000,0.23653535,26.20689655,0.21059627,0.81363985
3.77972945,0.00000000,1.04700000,0.19356834,28.62068966,0.16242574,0.61429068
3.77497904,0.00000000,1.05500000,0.14576906,31.03448276,0.12133779,0.46868061
3.77554450,0.00000000,1.07100000,0.12438502,33.44827586,0.09335309,0.35636064
3.77392780,0.00000000,1.06200000,0.10779363,35.86206897,0.07181651,0.26823850
3.78003340,0.00000000,1.07900000,0.09093294,38.27586207,0.06271039,0.20363064
3.77278002,0.00000000,1.08400000,0.07215026,40.68965517,0.04796717,0.15399965
3.77477146,0.00000000,1.08900000,0.08250448,43.10344828,0.03559513,0.11619946
3.77902240,0.00000000,1.07900000,0.05619451,45.51724138,0.02865983,0.08809857
3.76903701,0.00000000,1.06000000,0.05494217,47.93103448,0.02558347,0.06679948
3.76617597,0.00000000,1.07300000,0.03504431,50.34482759,0.01593576,0.05050977
3.76674365,0.00000000,1.07100000,0.03814441,52.75862069,0.01739010,0.03843083
3.77310400,0.00000000,1.04700000,0.04137118,55.17241379,0.01038603,0.02901198
3.77491212,0.00000000,1.09600000,0.04053518,57.58620690,0.01678168,0.02202757
3.77258691,0.00000000,1.09400000,0.04213869,60.00000000,0.01430391,0.01673859


==> matlab/data/soe_64_0_X.csv <==
soe_mean,omp_gauss_MSE_max2,omp_gauss_MSE_true,soe_succ,omp_soe_MSE,omp_gauss_MSE_max1,SNR,omp_nosoe_MSE
1.00250000,42.43240496,29.82436085,0.00000000,12.12740296,49.73363016,-10.00000000,29.43391787
1.00150000,32.28223641,22.81012644,0.00000000,9.57411918,37.91103689,-7.58620690,22.38465597
1.00000000,24.72121759,17.51066399,0.00000000,7.73414130,28.96947195,-5.17241379,17.26702688
1.00000000,19.08428177,13.62468871,0.00000000,6.43097073,22.26743985,-2.75862069,13.45953888
1.00050000,14.81051412,10.77151757,0.00000000,5.53483161,17.34588666,-0.34482759,10.63531509
1.00000000,11.69911757,8.61123721,0.00000000,4.90169889,13.59236163,2.06896552,8.47732525
1.00000000,9.30746572,6.92946314,0.00000000,4.43260344,10.75815175,4.48275862,6.86145201
1.00000000,7.41210053,5.54019540,0.00000000,4.11460384,8.56935646,6.89655172,5.51181679
1.00000000,5.65444239,4.20010185,0.00000000,3.93425179,6.65078865,9.31034483,4.19264203
1.00100000,3.83710047,2.49048198,0.00000000,3.85610012,4.74996445,11.72413793,2.59758420
1.00650000,2.58181215,1.07913007,0.00000000,3.82212937,3.30813007,14.13793103,1.22810487
1.01400000,1.93054375,0.68197297,0.00000000,3.80707238,2.48361724,16.55172414,0.74382427
1.02150000,1.45555695,0.49392058,0.00000000,3.79814261,1.87460851,18.96551724,0.53061001
1.02700000,1.10328598,0.37116897,0.00000000,3.79194654,1.41883921,21.37931034,0.39802931
1.03250000,0.83624080,0.27951629,0.00000000,3.78756749,1.07622974,23.79310345,0.30029715
1.05200000,0.63247609,0.21401415,0.00000000,3.78450805,0.81622510,26.20689655,0.24248277
1.05750000,0.47811753,0.16354688,0.00000000,3.78118423,0.61944447,28.62068966,0.18750414
1.06800000,0.36352067,0.12522895,0.00000000,3.77482163,0.46663428,31.03448276,0.14644027
1.07450000,0.27491402,0.09880094,0.00000000,3.77479394,0.35353919,33.44827586,0.11564090
1.07150000,0.20869100,0.07272430,0.00000000,3.77009786,0.26868369,35.86206897,0.09989428
1.07700000,0.15662577,0.05752613,0.00000000,3.77968921,0.20327625,38.27586207,0.08195287
1.07100000,0.11966482,0.04821143,0.00000000,3.76738085,0.15337193,40.68965517,0.06763068
1.09700000,0.09011096,0.03308993,0.00000000,3.77225836,0.11655804,43.10344828,0.06545152
1.08300000,0.06858716,0.02607352,0.00000000,3.77416639,0.08845911,45.51724138,0.05643303
1.08150000,0.05195827,0.02337661,0.00000000,3.77324767,0.06687650,47.93103448,0.04067333
1.07400000,0.03923238,0.01736315,0.00000000,3.77105625,0.05056120,50.34482759,0.04076279
1.07750000,0.02976136,0.01548432,0.00000000,3.77468998,0.03808098,52.75862069,0.03406088
1.08000000,0.02262676,0.01601562,0.00000000,3.77994842,0.02905630,55.17241379,0.04620468
1.07550000,0.01703758,0.01700555,0.00000000,3.77236943,0.02200263,57.58620690,0.03927966
1.09900000,0.01289971,0.01398177,0.00000000,3.77045451,0.01665008,60.00000000,0.03468626


==> matlab/data/soe_64_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.43868253,0.00000000,1.00000000,25.14637489,-10.00000000,29.71308169,49.71377460
9.11919218,0.00000000,1.00000000,19.34397398,-7.58620690,22.72654813,37.87143435
7.39691430,0.00000000,1.00500000,14.92840187,-5.17241379,17.49886179,29.02416502
6.26478736,0.00000000,1.00000000,11.65203816,-2.75862069,13.64200225,22.34865016
5.43003292,0.00000000,1.00800000,9.32668996,-0.34482759,10.76506230,17.26464458
4.90679008,0.00000000,1.00900000,7.64223721,2.06896552,8.58249194,13.63501475
4.60210775,0.00000000,1.01300000,6.45056200,4.48275862,6.92818099,10.77156106
4.39165348,0.00100000,1.08800000,5.51441671,6.89655172,5.56026758,8.52801912
4.27958170,0.01000000,1.36900000,4.83856851,9.31034483,4.17391895,6.62446920
4.16088679,0.08500000,2.90700000,4.23456100,11.72413793,2.40836760,4.75292829
3.70836720,0.25600000,6.12300000,3.61449902,14.13793103,1.10574000,3.30483886
3.07531890,0.37900000,7.25000000,3.17693805,16.55172414,0.68419576,2.49355931
2.83114096,0.44500000,7.56300000,2.82326308,18.96551724,0.50023860,1.86420217
2.65295090,0.51200000,7.68800000,2.67027491,21.37931034,0.37225914,1.42225500
2.51753879,0.53200000,7.73200000,2.54485554,23.79310345,0.27203223,1.07708241
2.50446882,0.57600000,7.80000000,2.46622544,26.20689655,0.21420098,0.81688218
2.45290137,0.61600000,7.88400000,2.53568172,28.62068966,0.16029670,0.62226787
2.54462252,0.64000000,7.91900000,2.44034777,31.03448276,0.12184284,0.46680832
2.38631510,0.68400000,8.02700000,2.50832071,33.44827586,0.10046358,0.35554204
2.45162136,0.72300000,8.02200000,2.52855167,35.86206897,0.07057596,0.26676784
2.47029410,0.72700000,8.06100000,2.44705235,38.27586207,0.05797004,0.20352465
2.48086214,0.76800000,8.11500000,2.42933818,40.68965517,0.05366778,0.15446684
2.39639750,0.75700000,8.14500000,2.44922903,43.10344828,0.03551277,0.11637425
2.43117987,0.82200000,8.14100000,2.44088250,45.51724138,0.02512116,0.08798700
2.47492195,0.79600000,8.17800000,2.44744096,47.93103448,0.02917464,0.06673348
2.44642667,0.84100000,8.13400000,2.38595619,50.34482759,0.02984021,0.05054873
2.47322084,0.83300000,8.18300000,2.38402181,52.75862069,0.02064716,0.03802476
2.50373449,0.82800000,8.19900000,2.46643413,55.17241379,0.01499231,0.02888584
2.35247195,0.82800000,8.21000000,2.46397527,57.58620690,0.01510007,0.02199177
2.50135505,0.82600000,8.19800000,2.44800547,60.00000000,0.00733063,0.01670054


==> matlab/data/soe_64_1_X.csv <==
soe_mean,omp_gauss_MSE_max2,omp_gauss_MSE_true,soe_succ,omp_soe_MSE,omp_gauss_MSE_max1,SNR,omp_nosoe_MSE
1.00000000,42.37796557,29.78509996,0.00000000,11.52559649,49.97339583,-10.00000000,25.20983327
1.02000000,32.24382394,22.80466165,0.00000000,9.12459838,38.07776677,-7.58620690,19.28101104
1.00000000,24.72387409,17.49242863,0.00000000,7.42685262,29.01406176,-5.17241379,14.96978715
1.01200000,19.09403600,13.58835618,0.00050000,6.23796040,22.38535208,-2.75862069,11.69062729
1.00550000,14.83138929,10.73779669,0.00000000,5.42941555,17.32902215,-0.34482759,9.35191879
1.01200000,11.65849484,8.59112329,0.00000000,4.89344448,13.62058330,2.06896552,7.63811464
1.02100000,9.33472240,6.92183320,0.00000000,4.58021336,10.77888210,4.48275862,6.45497332
1.02350000,7.40104594,5.54456440,0.00050000,4.39026169,8.61705652,6.89655172,5.52993322
1.36000000,5.66710760,4.14399472,0.01100000,4.30910054,6.65954641,9.31034483,4.82016026
3.02900000,3.84286716,2.43247912,0.07100000,4.16930321,4.76139482,11.72413793,4.20941678
6.13650000,2.58881482,1.07157914,0.27100000,3.70286920,3.30437334,14.13793103,3.64571944
7.30050000,1.92345996,0.67934562,0.39150000,3.13807793,2.48426671,16.55172414,3.15146023
7.54100000,1.45377553,0.49637905,0.45150000,2.81820568,1.88628344,18.96551724,2.83913176
7.61900000,1.10193182,0.37353109,0.49550000,2.64888245,1.42466896,21.37931034,2.68185020
7.69900000,0.83563253,0.27448827,0.52200000,2.50395668,1.08102625,23.79310345,2.50456117
7.81650000,0.63294347,0.21387262,0.57450000,2.51222345,0.81901575,26.20689655,2.47224938
7.88500000,0.47702210,0.16213685,0.59850000,2.48665207,0.61758433,28.62068966,2.44987828
7.93100000,0.36309957,0.12425783,0.66250000,2.48957129,0.46896435,31.03448276,2.44908333
7.96250000,0.27600184,0.09951211,0.68600000,2.49058975,0.35506057,33.44827586,2.48180412
8.04750000,0.20808371,0.07201703,0.69200000,2.41807601,0.26907427,35.86206897,2.48423824
8.03050000,0.15805944,0.05760042,0.71800000,2.42219579,0.20433611,38.27586207,2.51588012
8.08150000,0.11926068,0.04933688,0.75350000,2.47446440,0.15440308,40.68965517,2.44118639
8.13350000,0.09038233,0.03540983,0.77300000,2.44360562,0.11624000,43.10344828,2.46014410
8.15250000,0.06833279,0.02949227,0.79250000,2.44350225,0.08851399,45.51724138,2.43625817
8.16050000,0.05213884,0.02705906,0.80450000,2.52205099,0.06718324,47.93103448,2.35135544
8.17150000,0.03927390,0.02147718,0.81600000,2.47609782,0.05077006,50.34482759,2.50977038
8.19100000,0.02981240,0.01581792,0.80800000,2.38410575,0.03837251,52.75862069,2.42396118
8.21000000,0.02247117,0.01730732,0.81900000,2.42347565,0.02912362,55.17241379,2.45873411
8.16750000,0.01705868,0.01029936,0.82250000,2.39294527,0.02195810,57.58620690,2.44812661
8.20750000,0.01290653,0.00815594,0.82050000,2.43118578,0.01672458,60.00000000,2.40039492


==> matlab/data/soe_64_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.67456647,0.00000000,1.01500000,25.83529129,-10.00000000,29.77759476,49.90013150
9.23683693,0.00000000,1.00000000,19.77353274,-7.58620690,22.85761994,37.87510385
7.50969678,0.00000000,1.00000000,15.29575998,-5.17241379,17.49784046,29.11261593
6.33253811,0.00000000,1.00000000,11.99627824,-2.75862069,13.61973096,22.28410041
5.43267337,0.00000000,1.00000000,9.57179512,-0.34482759,10.73140609,17.37248836
4.92955893,0.00000000,1.00300000,7.79956829,2.06896552,8.57802496,13.61710712
4.52697542,0.00000000,1.01900000,6.46393421,4.48275862,6.90198437,10.72445524
4.32801901,0.00000000,1.01400000,5.43885150,6.89655172,5.52335170,8.57633454
4.20121226,0.00200000,1.14200000,4.57791717,9.31034483,4.17404272,6.64220445
4.08165751,0.00500000,1.68400000,3.86555470,11.72413793,2.38312676,4.76881372
3.74026923,0.06300000,3.85200000,3.31464466,14.13793103,1.07177089,3.34426192
3.13727221,0.14400000,6.05600000,2.89394927,16.55172414,0.68590342,2.48154633
2.74951350,0.22200000,6.78000000,2.79717975,18.96551724,0.48671313,1.87872487
2.64960019,0.31700000,7.08900000,2.68679068,21.37931034,0.36116436,1.42059330
2.64189204,0.39000000,7.27600000,2.55805961,23.79310345,0.28151416,1.08216750
2.54482312,0.49400000,7.47000000,2.59602726,26.20689655,0.21498782,0.81456260
2.56914547,0.55300000,7.56500000,2.50750498,28.62068966,0.16774463,0.61850772
2.49380665,0.60800000,7.65700000,2.54526070,31.03448276,0.12401464,0.46751712
2.63302071,0.69200000,7.75400000,2.51775794,33.44827586,0.09474043,0.35592113
2.54056334,0.73600000,7.78600000,2.58784325,35.86206897,0.07405145,0.26862624
2.57122228,0.78500000,7.86500000,2.56747088,38.27586207,0.05248162,0.20333970
2.60610480,0.82100000,7.90500000,2.62995135,40.68965517,0.04444501,0.15421945
2.52012819,0.82500000,7.95200000,2.58773699,43.10344828,0.03848211,0.11607689
2.56554556,0.84400000,7.94700000,2.58565204,45.51724138,0.02893312,0.08847461
2.61463755,0.87900000,7.98000000,2.58346551,47.93103448,0.02377183,0.06703199
2.61315577,0.88900000,7.97900000,2.50079034,50.34482759,0.01800979,0.05080065
2.51442764,0.89500000,8.01200000,2.52486030,52.75862069,0.02234415,0.03858820
2.60110471,0.90200000,8.04400000,2.55387089,55.17241379,0.01194880,0.02904146
2.58601763,0.89200000,8.03100000,2.53447522,57.58620690,0.01508740,0.02194135
2.55632020,0.90200000,8.04500000,2.51381708,60.00000000,0.01207944,0.01659616


==> matlab/data/soe_64_2_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,27.19185403,25.80934498,48.07158730,0.00000000,12.51280013,48.02016692,1.00000000
-7.58620690,22.32468079,21.25766655,41.60128236,0.00000000,10.16176761,31.40358934,1.00000000
-5.17241379,17.93169514,15.03911420,30.30364887,0.00000000,6.72611758,24.28798401,1.00000000
-2.75862069,12.48051731,11.62357137,23.52384842,0.00000000,6.89722685,17.99206463,1.00000000
-0.34482759,10.71965518,9.91800060,16.57368807,0.00000000,5.47370244,15.21764934,1.00000000
2.06896552,8.49680515,7.61031419,13.00005680,0.00000000,5.16659439,10.93607190,1.00000000
4.48275862,7.10776435,6.47161767,9.56832194,0.00000000,5.00769083,9.92738951,1.00000000
6.89655172,5.21955059,5.14411061,8.55767361,0.00000000,4.54896282,7.86364374,1.00000000
9.31034483,3.33958947,3.92151581,6.53926515,0.00000000,4.44875437,5.64513283,1.00000000
11.72413793,2.72087805,3.46774748,5.22407301,0.00000000,4.50691714,2.86021142,3.50000000
14.13793103,0.97183254,3.30565412,3.28428038,0.50000000,3.17320846,2.61642779,4.50000000
16.55172414,1.52847304,3.30802104,2.69173383,0.00000000,2.62894631,1.89092537,5.50000000
18.96551724,0.53930707,3.09215322,1.96729237,0.00000000,3.25066005,1.49626239,5.50000000
21.37931034,0.29773916,3.85832263,1.41318974,0.50000000,3.37678061,1.03713419,7.50000000
23.79310345,0.28379382,3.49809879,1.05977720,0.00000000,3.35477751,0.88866732,7.00000000
26.20689655,0.25034284,3.92518304,0.76867307,1.00000000,4.58791635,0.67330134,8.00000000
28.62068966,0.18634312,3.03248349,0.61673762,0.00000000,2.56716496,0.47654588,8.00000000
31.03448276,0.13167501,2.37502363,0.51447901,0.50000000,1.76826424,0.37301137,7.50000000
33.44827586,0.10707050,1.12204275,0.37240998,1.00000000,1.81663870,0.28461201,8.00000000
35.86206897,0.08102119,2.76531302,0.29186087,1.00000000,2.62534410,0.19606661,8.00000000
38.27586207,0.04183731,3.01385758,0.18776116,0.50000000,3.07926732,0.16206714,7.50000000
40.68965517,0.03072579,3.18037425,0.14351263,0.50000000,2.77147802,0.12361471,7.50000000
43.10344828,0.03278036,3.07231893,0.11339335,0.50000000,1.23913181,0.08440052,8.50000000
45.51724138,0.02421952,3.12351705,0.10524409,1.00000000,1.64664062,0.07289519,8.00000000
47.93103448,0.02226576,2.08305347,0.06849141,1.00000000,3.22616548,0.04999503,8.00000000
50.34482759,0.01230753,2.56059752,0.05221898,1.00000000,2.82734245,0.03724197,8.00000000
52.75862069,0.00871948,2.38123600,0.03556777,0.50000000,3.44689376,0.03027643,8.50000000
55.17241379,0.00601741,0.96649121,0.03172449,1.00000000,2.62932427,0.02286937,8.00000000
57.58620690,0.00554982,2.78073626,0.02204051,0.50000000,2.54709903,0.01832742,7.50000000
60.00000000,0.00416633,1.41422860,0.01718877,1.00000000,3.79688272,0.01335988,8.00000000


==> matlab/data/soe_64_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.95006044,0.00000000,1.00000000,26.67888913,-10.00000000,29.74208706,49.76121950
9.44338110,0.00000000,1.00000000,20.41695878,-7.58620690,22.76964037,37.88376940
7.62754627,0.00000000,1.00900000,15.85007757,-5.17241379,17.44966992,28.94799672
6.36738666,0.00000000,1.00000000,12.32512062,-2.75862069,13.58977913,22.36982074
5.48824878,0.00000000,1.00000000,9.76624653,-0.34482759,10.75918677,17.34030455
4.92820002,0.00000000,1.00000000,7.90243493,2.06896552,8.58369011,13.63393677
4.49372934,0.00000000,1.01300000,6.49094815,4.48275862,6.93615155,10.80095688
4.22256490,0.00000000,1.00000000,5.39962808,6.89655172,5.52992037,8.61993853
4.08112850,0.00000000,1.01100000,4.31305079,9.31034483,4.18338261,6.68560907
4.00477533,0.00100000,1.04400000,3.39672827,11.72413793,2.50459773,4.75889396
3.94814519,0.00000000,1.18500000,2.79789207,14.13793103,1.09479283,3.31712466
3.79520261,0.00000000,1.57500000,2.45017240,16.55172414,0.68183250,2.47458908
3.53169994,0.00600000,2.70700000,2.24096347,18.96551724,0.49365816,1.88339391
3.16272963,0.03500000,4.20900000,2.14152948,21.37931034,0.36949483,1.42851262
2.78636603,0.08800000,5.43500000,2.16130772,23.79310345,0.27400050,1.08159970
2.46797399,0.15400000,6.34900000,2.08909683,26.20689655,0.21324260,0.81527864
2.42941832,0.23200000,6.77000000,2.06821186,28.62068966,0.16152164,0.61946048
2.32046633,0.31400000,7.02800000,2.01911708,31.03448276,0.12357175,0.46900349
2.17381603,0.39900000,7.19600000,2.01825070,33.44827586,0.09757205,0.35627687
2.27760102,0.44700000,7.30400000,2.03994403,35.86206897,0.07763784,0.26938059
2.18735176,0.53100000,7.43200000,2.05973456,38.27586207,0.05706389,0.20371640
2.04830512,0.61200000,7.54500000,2.00227782,40.68965517,0.04445751,0.15479087
2.09112651,0.66100000,7.62400000,1.96263031,43.10344828,0.04323302,0.11640117
2.01876369,0.72100000,7.69000000,1.98499112,45.51724138,0.02692047,0.08827522
2.03601254,0.76400000,7.73600000,2.11259374,47.93103448,0.02433405,0.06672865
1.94431047,0.77300000,7.76900000,2.11565990,50.34482759,0.02048780,0.05068579
2.05782679,0.82600000,7.81700000,1.97707317,52.75862069,0.01436956,0.03834549
2.05642511,0.87700000,7.87200000,2.01184557,55.17241379,0.01838460,0.02896543
2.05893236,0.87500000,7.87000000,2.01804944,57.58620690,0.01502974,0.02202759
2.08350638,0.89100000,7.88600000,1.96565948,60.00000000,0.01682358,0.01670687


==> matlab/data/soe_64_4_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,30.10850969,24.88819572,52.54632809,0.00000000,11.97198701,43.38377641,1.00000000
-7.58620690,25.67188226,20.09174707,39.33940516,0.00000000,9.98584525,32.46217487,1.00000000
-5.17241379,16.36003733,15.64612960,26.39154301,0.00000000,7.21966425,24.82265435,1.00000000
-2.75862069,14.08917673,11.84687332,21.51883275,0.00000000,6.28754763,19.76224434,1.00000000
-0.34482759,10.03393696,9.54675153,16.81632320,0.00000000,5.63322113,15.29941715,1.00000000
2.06896552,8.25884785,7.66800838,14.32446176,0.00000000,4.67677683,11.76441060,1.00000000
4.48275862,6.41371443,6.88789993,10.35606869,0.00000000,4.39866198,8.65762911,1.00000000
6.89655172,6.06537071,5.85804107,9.56191901,0.00000000,3.88367452,6.82555209,1.00000000
9.31034483,3.82235947,4.05233461,6.78851346,0.00000000,3.86531605,6.43606084,1.00000000
11.72413793,1.87860793,3.92347259,4.87565371,0.00000000,4.52031738,3.89577015,1.00000000
14.13793103,0.85953454,3.54289301,3.38102645,0.00000000,3.75482794,2.44370336,1.00000000
16.55172414,0.61483647,2.10318455,2.33626450,0.00000000,3.93828659,1.86025723,3.00000000
18.96551724,0.41367477,2.80295425,1.78409271,0.00000000,3.98760882,1.39229478,2.50000000
21.37931034,0.35151084,2.37135110,1.43190270,0.00000000,3.05048401,1.06931021,4.00000000
23.79310345,0.29107282,2.99324444,1.05096641,0.50000000,2.96246484,0.86085653,7.50000000
26.20689655,0.20263220,1.31701023,0.86516169,0.00000000,3.02676316,0.61807974,6.50000000
28.62068966,0.15179552,0.17663939,0.63027463,0.00000000,2.90148312,0.50378863,5.50000000
31.03448276,0.12600165,1.75512443,0.52970857,0.00000000,2.47513509,0.40169903,6.50000000
33.44827586,0.06894684,2.70772607,0.37708920,0.00000000,1.29169620,0.27274351,5.50000000
35.86206897,0.07772113,0.06036035,0.23585526,0.50000000,2.87540926,0.22076582,7.50000000
38.27586207,0.05415593,0.04583477,0.22426355,0.50000000,3.02098150,0.14561594,7.50000000
40.68965517,0.03769869,3.25159701,0.13438934,0.50000000,2.52181449,0.11037351,7.50000000
43.10344828,0.02490299,0.99210544,0.12831030,0.50000000,2.97268411,0.10028037,7.50000000
45.51724138,0.02506450,2.26763836,0.08473787,0.50000000,1.36955653,0.06582265,7.50000000
47.93103448,0.01196414,2.42782526,0.07045434,1.00000000,3.08501910,0.05192619,8.00000000
50.34482759,0.00970925,3.02419321,0.05423382,0.50000000,1.72997289,0.04025533,7.50000000
52.75862069,0.01100811,0.00937356,0.03993122,1.00000000,1.46272787,0.03141782,8.00000000
55.17241379,0.00607860,2.70023664,0.03185521,1.00000000,2.58661300,0.02080853,8.00000000
57.58620690,0.00560911,1.27140978,0.02032504,0.50000000,1.29065224,0.01846478,7.50000000
60.00000000,0.00378465,1.16980465,0.01763531,0.50000000,0.00445895,0.01161134,7.50000000


==> matlab/data/soe_64_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.08206576,0.00000000,1.00000000,27.73935146,-10.00000000,29.71626366,49.35354255
9.48043411,0.00000000,1.00000000,21.13900922,-7.58620690,22.80851131,37.73189761
7.68031258,0.00000000,1.00000000,16.35893435,-5.17241379,17.49003763,28.81949039
6.43544678,0.00000000,1.00000000,12.78852036,-2.75862069,13.62071703,22.16591526
5.52639698,0.00000000,1.00000000,10.07910124,-0.34482759,10.68242897,17.19878562
4.90117153,0.00000000,1.00000000,8.13375350,2.06896552,8.57148314,13.50944757
4.47725680,0.00000000,1.00000000,6.60449696,4.48275862,6.91857747,10.76586565
4.16782377,0.00000000,1.00000000,5.37345748,6.89655172,5.53852069,8.60987102
4.00860915,0.00000000,1.00000000,4.22662098,9.31034483,4.14556367,6.64755598
3.92967762,0.00000000,1.00100000,3.06783501,11.72413793,2.47251389,4.71475968
3.87215501,0.00000000,1.00800000,2.18247715,14.13793103,1.08821552,3.30036173
3.84866383,0.00000000,1.01100000,1.74624323,16.55172414,0.65345816,2.48462606
3.84309404,0.00000000,1.06000000,1.42038112,18.96551724,0.49008023,1.88030305
3.83240186,0.00000000,1.08000000,1.36047108,21.37931034,0.36684482,1.41257185
3.79720011,0.00000000,1.23000000,1.26019477,23.79310345,0.27361814,1.07434280
3.77149306,0.00000000,1.34900000,1.20739910,26.20689655,0.20397205,0.81327636
3.72240792,0.00000000,1.52000000,1.10320321,28.62068966,0.15930154,0.61701977
3.68073130,0.00000000,1.71700000,1.10302966,31.03448276,0.12454313,0.46691011
3.64567932,0.00000000,1.73400000,1.08281877,33.44827586,0.09368118,0.35220701
3.58845139,0.00000000,1.96500000,1.03172491,35.86206897,0.07290188,0.26786019
3.56964246,0.00000000,2.22400000,1.12547965,38.27586207,0.05735895,0.20224922
3.51438508,0.00000000,2.36900000,1.06204194,40.68965517,0.04284127,0.15390373
3.49201787,0.00000000,2.42200000,1.05153411,43.10344828,0.04053521,0.11624484
3.47586358,0.00000000,2.48600000,1.08657884,45.51724138,0.02515041,0.08807935
3.47683745,0.00000000,2.58600000,1.06509884,47.93103448,0.01997365,0.06673974
3.46689546,0.00000000,2.55300000,1.15703986,50.34482759,0.01573509,0.05059829
3.43402035,0.00000000,2.64300000,1.09788500,52.75862069,0.01584896,0.03829409
3.44580173,0.00000000,2.71100000,1.03852194,55.17241379,0.01208118,0.02903033
3.43673250,0.00000000,2.65700000,1.02675181,57.58620690,0.00712905,0.02197518
3.42895065,0.00000000,2.65400000,1.05159991,60.00000000,0.01213739,0.01665992


==> matlab/data/soe_64_8_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,28.47907898,28.88595311,51.49706997,0.00000000,10.76768956,48.46511031,1.00000000
-7.58620690,22.98008689,21.92155195,39.91165254,0.00000000,9.90157291,30.70165105,1.00000000
-5.17241379,16.99755754,16.45655118,33.33469385,0.00000000,7.60375928,24.27231761,1.00000000
-2.75862069,13.89662289,13.53439429,25.05551475,0.00000000,6.53954655,18.35659294,1.00000000
-0.34482759,10.72794530,9.98720418,17.46881436,0.00000000,5.74997864,14.99791428,1.00000000
2.06896552,9.26009027,8.99226940,14.23789113,0.00000000,5.18526659,11.85238522,1.00000000
4.48275862,6.94848858,5.66875893,10.63533268,0.00000000,4.36057769,8.31142709,1.00000000
6.89655172,5.35761469,5.26708502,7.92185093,0.00000000,4.39774781,7.38582931,1.00000000
9.31034483,5.39443444,4.37843686,6.04141914,0.00000000,3.85341097,6.12343840,1.00000000
11.72413793,1.51891187,2.43751568,4.83056288,0.00000000,3.77114561,2.98277771,1.00000000
14.13793103,0.66361067,2.85578918,3.05755623,0.00000000,4.08832861,2.60352122,1.00000000
16.55172414,0.60377896,2.16563491,2.48594589,0.00000000,3.79200175,1.81665538,1.00000000
18.96551724,0.52482306,0.40225307,1.85562210,0.00000000,4.23604940,1.31414064,1.00000000
21.37931034,0.32030689,0.31337805,1.40829880,0.00000000,3.84283918,1.12728908,1.00000000
23.79310345,0.23184647,0.23243371,1.06185021,0.00000000,3.75417409,0.82548110,1.00000000
26.20689655,0.18712710,0.17191593,0.84387731,0.00000000,4.03755741,0.68607586,3.00000000
28.62068966,0.15389638,1.36520465,0.59252021,0.00000000,3.78203728,0.49909482,1.00000000
31.03448276,0.11992775,0.14163828,0.50657102,0.00000000,4.05338321,0.36773164,1.00000000
33.44827586,0.08025726,0.07779255,0.32780144,0.00000000,3.75638074,0.31237380,6.00000000
35.86206897,0.06935204,2.94443614,0.25513456,0.00000000,3.76225718,0.21119215,1.00000000
38.27586207,0.04144629,0.05558068,0.19358951,0.00000000,3.74515315,0.15908292,3.00000000
40.68965517,0.03639308,1.00532388,0.15863041,0.00000000,3.19315805,0.11943619,1.00000000
43.10344828,0.03349520,1.89352876,0.12260437,0.00000000,3.82348749,0.08364075,1.00000000
45.51724138,0.80555624,1.35434964,0.08780053,0.00000000,3.61380274,0.06461456,3.00000000
47.93103448,0.02016488,2.65512073,0.06844392,0.00000000,3.37117525,0.05212800,1.00000000
50.34482759,0.01073040,1.32339525,0.06009740,0.00000000,3.75261947,0.04161999,3.00000000
52.75862069,0.00940626,3.31607970,0.04228893,0.00000000,3.77988358,0.03125752,1.00000000
55.17241379,0.00809722,0.00551863,0.02518188,0.00000000,3.18940017,0.02258038,1.00000000
57.58620690,0.00443981,0.93218101,0.02414604,0.00000000,3.61451014,0.01839467,1.00000000
60.00000000,0.00458951,0.00429223,0.01724288,0.00000000,3.78195794,0.01260831,3.00000000


==> matlab/data/soe_81_0.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.09635324,0.00000000,1.00000000,29.70524094,-10.00000000,29.91708549,55.19246228
9.63749004,0.00000000,1.00000000,22.64543170,-7.58620690,22.99720212,42.02677190
7.72832602,0.00000000,1.00000000,17.46084117,-5.17241379,17.57558700,32.11718010
6.41370860,0.00000000,1.00000000,13.51506031,-2.75862069,13.69658471,24.68575706
5.51998429,0.00000000,1.00000000,10.62028976,-0.34482759,10.74121561,18.91577016
4.85594878,0.00000000,1.00000000,8.41108852,2.06896552,8.53185086,14.81819330
4.38131296,0.00000000,1.00000000,6.76688961,4.48275862,6.79947374,11.56736887
4.06713627,0.00000000,1.00000000,5.27104185,6.89655172,5.33857752,9.00906970
3.89067674,0.00000000,1.00200000,3.72411345,9.31034483,3.72699203,6.79260838
3.82518198,0.00000000,1.00400000,2.02069733,11.72413793,1.93204449,4.86823875
3.80207889,0.00000000,1.00800000,0.93509004,14.13793103,0.89427154,3.55199086
3.78568306,0.00000000,1.02600000,0.64827766,16.55172414,0.61703588,2.67441018
3.77372970,0.00000000,1.07000000,0.46883796,18.96551724,0.46085265,2.02484425
3.76180053,0.00000000,1.09500000,0.36294246,21.37931034,0.35107437,1.54589700
3.72628353,0.00000000,1.13100000,0.27097748,23.79310345,0.26607953,1.16724762
3.71991272,0.00000000,1.24200000,0.20237594,26.20689655,0.20225629,0.88426884
3.70281364,0.00000000,1.22000000,0.15596028,28.62068966,0.15322051,0.66951527
3.70740636,0.00000000,1.30800000,0.11764022,31.03448276,0.11602828,0.50657778
3.67891340,0.00000000,1.32000000,0.08827051,33.44827586,0.08775221,0.38305508
3.64226442,0.00000000,1.41200000,0.07253430,35.86206897,0.06740659,0.29019929
3.65372643,0.00000000,1.44400000,0.05621572,38.27586207,0.05029603,0.22008310
3.61679673,0.00000000,1.40400000,0.03843419,40.68965517,0.03845247,0.16686639
3.63420315,0.00000000,1.55500000,0.03230829,43.10344828,0.03012496,0.12614170
3.62440001,0.00000000,1.46900000,0.02664023,45.51724138,0.02170401,0.09557044
3.59867958,0.00000000,1.52100000,0.02454251,47.93103448,0.01649494,0.07272948
3.62263783,0.00100000,1.51500000,0.01434747,50.34482759,0.01247412,0.05471980
3.61773749,0.00000000,1.46100000,0.01592996,52.75862069,0.01105244,0.04157541
3.57406212,0.00100000,1.55900000,0.01045342,55.17241379,0.00872435,0.03151919
3.60874777,0.00400000,1.52600000,0.01332408,57.58620690,0.00543244,0.02381248
3.54970830,0.01900000,1.68900000,0.00408154,60.00000000,0.00413758,0.01803973


==> matlab/data/soe_81_0_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.38094077,30.99606107,52.32397278,0.00000000,12.72327211,42.51154903,1.00000000
-7.58620690,21.12243354,21.44649842,42.41308405,0.00000000,8.93941111,37.76997372,1.00000000
-5.17241379,17.60400426,16.41855753,32.47247834,0.00000000,7.76561096,23.84387379,1.00000000
-2.75862069,14.27021956,14.15311916,24.01117043,0.00000000,6.46906598,20.19660268,1.00000000
-0.34482759,11.11467789,11.24453336,18.47825540,0.00000000,5.61328214,15.39314216,1.00000000
2.06896552,8.73170993,8.92654784,15.40525974,0.00000000,4.22294473,11.75613060,1.00000000
4.48275862,5.94012949,6.65865479,11.74760124,0.00000000,4.36317047,8.24382917,1.00000000
6.89655172,5.15101959,6.01657447,9.72746667,0.00000000,3.83832446,7.60202488,1.00000000
9.31034483,3.53493851,4.34161800,6.95266212,0.00000000,3.87556992,5.48924276,1.00000000
11.72413793,2.84899862,1.59880771,3.97411677,0.00000000,3.84604091,3.33158485,1.00000000
14.13793103,0.85567821,0.74852991,3.37986740,0.00000000,3.78202985,2.76872715,1.00000000
16.55172414,0.58400712,0.51311395,2.75699703,0.00000000,3.50551482,1.79450383,1.00000000
18.96551724,0.47900983,0.39593439,2.18602710,0.00000000,3.80359011,1.29375148,1.00000000
21.37931034,0.34867050,0.39368433,1.42627568,0.00000000,3.79493112,1.10409806,1.00000000
23.79310345,0.27506610,0.32148316,1.15087620,0.00000000,3.75502607,0.86408357,1.00000000
26.20689655,0.20876366,0.18774732,0.82331459,0.00000000,3.55389461,0.66777702,1.00000000
28.62068966,0.18041476,0.16042634,0.58335685,0.00000000,3.80082051,0.48057432,1.00000000
31.03448276,0.10065077,0.10019767,0.43796135,0.00000000,3.36862739,0.33181095,1.00000000
33.44827586,0.08094714,0.10763835,0.34565376,0.00000000,3.77295859,0.26855083,1.00000000
35.86206897,0.06869592,0.06298221,0.28369078,0.00000000,3.80200035,0.20919402,1.00000000
38.27586207,0.06358403,0.03398399,0.22657058,0.00000000,3.49905651,0.16741538,1.00000000
40.68965517,0.04393555,0.04259165,0.16887893,0.00000000,3.82374385,0.11717745,1.00000000
43.10344828,0.02521270,0.03410935,0.12540109,0.00000000,3.78685918,0.08955576,2.00000000
45.51724138,0.02135240,0.02088462,0.10197239,0.00000000,3.33178953,0.06048577,1.00000000
47.93103448,0.01499341,0.01492085,0.06980923,0.00000000,3.78020414,0.05099749,1.00000000
50.34482759,0.01036115,0.01185859,0.05511792,0.00000000,3.34875798,0.03648410,1.00000000
52.75862069,0.00870913,0.01005632,0.04055571,0.00000000,3.74506066,0.02846348,1.00000000
55.17241379,0.00853903,0.00592216,0.03570267,0.00000000,3.76588590,0.02427247,1.00000000
57.58620690,0.00518115,0.00568083,0.02387647,0.00000000,3.21838311,0.01781115,1.00000000
60.00000000,0.00456312,0.00326292,0.01873538,0.00000000,2.91120738,0.01256842,1.00000000


==> matlab/data/soe_81_1.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.74445226,0.00000000,1.00000000,26.19376550,-10.00000000,30.04347253,55.64577013
9.36193425,0.00000000,1.00000000,19.93580537,-7.58620690,22.94857968,42.28307621
7.51874401,0.00000000,1.00000000,15.36796960,-5.17241379,17.55319283,32.14670316
6.26000425,0.00000000,1.00000000,12.00025221,-2.75862069,13.65752314,24.58778350
5.45897847,0.00000000,1.00000000,9.51758614,-0.34482759,10.71949184,19.06257908
4.88178661,0.00000000,1.01200000,7.73828535,2.06896552,8.48115546,14.78204764
4.52350881,0.00000000,1.05600000,6.37395911,4.48275862,6.79856142,11.55270134
4.28706642,0.00000000,1.07800000,5.32143891,6.89655172,5.31621087,9.00021924
4.17470383,0.00400000,1.31500000,4.44174320,9.31034483,3.70340786,6.81850704
3.93041547,0.10300000,3.44700000,3.68224903,11.72413793,1.94852379,4.85695991
3.09809301,0.35300000,6.75500000,2.95606784,14.13793103,0.89304653,3.55044870
2.37181667,0.46300000,7.59600000,2.38549254,16.55172414,0.61423058,2.67823379
2.14134248,0.47900000,7.71400000,2.16218236,18.96551724,0.46707125,2.03156704
2.05256846,0.53800000,7.81500000,2.01039280,21.37931034,0.35119444,1.53602505
1.96318714,0.61800000,7.92600000,1.95547753,23.79310345,0.26521193,1.16526686
1.83343236,0.64400000,7.97000000,1.83190748,26.20689655,0.20431505,0.88444493
1.84584523,0.65000000,8.05700000,1.87926003,28.62068966,0.15489912,0.66878576
1.86419860,0.68800000,8.06600000,1.78822153,31.03448276,0.11738529,0.50544969
1.89613209,0.72600000,8.10000000,1.84191678,33.44827586,0.08734730,0.38343701
1.81217859,0.73500000,8.14700000,1.85868157,35.86206897,0.06598220,0.29111238
1.85111647,0.75000000,8.18700000,1.88475866,38.27586207,0.05041003,0.21896926
1.92102456,0.79200000,8.24600000,1.81599165,40.68965517,0.03790148,0.16583410
1.81859987,0.83200000,8.20300000,1.86679215,43.10344828,0.02876991,0.12656224
1.83050854,0.81000000,8.18300000,1.80792103,45.51724138,0.02481360,0.09531835
1.81332237,0.81400000,8.26900000,1.79661969,47.93103448,0.01808669,0.07231117
1.90096115,0.81700000,8.24300000,1.83038665,50.34482759,0.01253764,0.05492266
1.85862697,0.81800000,8.26200000,1.75098036,52.75862069,0.00943539,0.04159379
1.87850334,0.81500000,8.23600000,1.89590414,55.17241379,0.00874432,0.03142669
1.79370895,0.83000000,8.22800000,1.79629710,57.58620690,0.00543181,0.02383971
1.81840990,0.83400000,8.21200000,1.85023487,60.00000000,0.00413663,0.01812901


==> matlab/data/soe_81_1_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,31.12342582,26.23663854,54.04544380,0.00000000,12.46559651,41.78859305,1.00000000
-7.58620690,23.53565914,18.97813067,41.28223500,0.00000000,10.50380316,33.45190146,1.00000000
-5.17241379,17.59956395,14.30404913,34.85244523,0.00000000,7.33935770,25.94615743,1.00000000
-2.75862069,14.11464675,11.34178507,25.08187190,0.00000000,6.87053129,19.11884191,1.00000000
-0.34482759,9.59574433,8.98757831,18.92883369,0.00000000,5.22582442,14.30161384,1.00000000
2.06896552,8.10157525,7.20992510,14.59011176,0.00000000,4.98324808,12.88773865,1.00000000
4.48275862,7.53135136,6.89686318,12.21174739,0.00000000,3.91429266,9.36091382,1.00000000
6.89655172,5.13245850,5.23328812,8.82844130,0.00000000,4.52800695,6.77621666,1.00000000
9.31034483,3.79305647,4.38047627,6.78976329,0.00000000,4.67146460,5.17199322,1.00000000
11.72413793,1.19473943,4.03861567,5.23477787,0.50000000,4.06022182,3.54741288,4.50000000
14.13793103,0.97152469,2.51341022,3.77385406,1.00000000,3.86058202,2.73053865,8.00000000
16.55172414,0.61368707,3.10708420,3.01756494,0.50000000,3.17245942,2.38470851,7.50000000
18.96551724,0.48080977,1.82464433,2.18903116,0.00000000,3.45778579,1.30399121,9.00000000
21.37931034,0.37657680,1.08925248,1.62657788,0.00000000,3.48475638,1.02164224,6.50000000
23.79310345,0.26442821,2.85703864,1.07778462,0.50000000,2.31123483,0.83755341,9.50000000
26.20689655,0.19069606,2.23257452,0.79253105,0.00000000,0.24908906,0.65362446,10.00000000
28.62068966,0.17501379,1.40367616,0.62651027,0.50000000,1.37755202,0.47182031,7.50000000
31.03448276,0.10147689,1.14457625,0.53507074,1.00000000,2.76993740,0.35381239,8.00000000
33.44827586,0.08508173,0.99171545,0.41449231,0.00000000,2.61173067,0.26386874,8.00000000
35.86206897,0.06246782,1.46766223,0.28485604,0.50000000,1.38431370,0.20401264,7.50000000
38.27586207,0.05039949,2.16639383,0.21789254,1.00000000,1.35244257,0.15386173,8.00000000
40.68965517,0.03923364,0.96779358,0.16158311,0.50000000,1.00115974,0.12379181,8.50000000
43.10344828,0.03616722,2.22400914,0.12453052,0.00000000,0.98660377,0.08672825,9.50000000
45.51724138,0.01837938,1.44153729,0.09614763,1.00000000,2.54088903,0.07489638,8.00000000
47.93103448,0.01949475,2.84703110,0.07152576,1.00000000,3.10727087,0.04864273,8.00000000
50.34482759,0.01348534,1.62715279,0.05155461,1.00000000,2.75641914,0.03991401,8.00000000
52.75862069,0.00845596,2.37790979,0.04686965,1.00000000,1.39694956,0.02777357,8.00000000
55.17241379,0.00691945,0.00642509,0.03455427,0.50000000,0.95183947,0.02317302,8.50000000
57.58620690,0.00475592,0.00674988,0.02326412,1.00000000,3.12267664,0.01634789,8.00000000
60.00000000,0.00348010,2.26770599,0.01766831,1.00000000,0.00419678,0.01219519,8.00000000


==> matlab/data/soe_81_2.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.84717285,0.00000000,1.02400000,26.37315292,-10.00000000,29.99272926,55.49221554
9.33491933,0.00100000,1.00700000,20.19864396,-7.58620690,22.92105339,42.18064129
7.58892627,0.00000000,1.02500000,15.69021802,-5.17241379,17.64733766,32.19092142
6.31122062,0.00000000,1.02500000,12.19667268,-2.75862069,13.68447840,24.55416329
5.44574707,0.00000000,1.00600000,9.63016598,-0.34482759,10.74686802,19.09638936
4.88436798,0.00000000,1.02900000,7.78744900,2.06896552,8.49401547,14.73630747
4.47784485,0.00200000,1.04100000,6.38806113,4.48275862,6.80669152,11.56989984
4.26189717,0.00000000,1.00800000,5.27176870,6.89655172,5.29488240,9.03743381
4.10803529,0.00400000,1.17600000,4.32905640,9.31034483,3.74008295,6.81775044
3.94537767,0.02500000,2.05500000,3.47730747,11.72413793,1.93655832,4.83746631
3.23898441,0.14100000,4.85600000,2.79324215,14.13793103,0.88974016,3.54362807
2.61218581,0.25600000,6.68700000,2.37770548,16.55172414,0.62003671,2.68871361
2.30488156,0.37400000,7.30500000,2.23122794,18.96551724,0.46651775,2.02731673
2.13451746,0.45700000,7.47600000,2.14452327,21.37931034,0.35183772,1.53764569
2.18671043,0.53200000,7.64900000,2.08483197,23.79310345,0.26540327,1.16755947
2.07542991,0.58600000,7.67400000,1.95765456,26.20689655,0.20320185,0.88233790
2.01797396,0.67700000,7.80300000,2.02415871,28.62068966,0.15233406,0.66881920
1.99794107,0.70600000,7.88200000,2.00771177,31.03448276,0.11610795,0.50666147
2.02624734,0.77000000,7.94200000,2.03533787,33.44827586,0.08684559,0.38441463
2.01537424,0.80900000,8.02100000,1.97236072,35.86206897,0.06788533,0.29020045
1.98352371,0.82900000,7.98700000,1.99383844,38.27586207,0.05189264,0.22035896
1.96104758,0.85000000,8.02800000,2.02270498,40.68965517,0.03944203,0.16675214
1.96262965,0.84200000,8.07100000,1.93228995,43.10344828,0.02878459,0.12596327
2.06277097,0.88300000,8.04900000,2.04151543,45.51724138,0.02184201,0.09532003
2.05555370,0.88400000,8.11500000,1.95457558,47.93103448,0.01648434,0.07254598
2.04653880,0.87400000,8.10300000,2.01399526,50.34482759,0.01411883,0.05465204
2.07257147,0.88900000,8.09800000,1.98209382,52.75862069,0.00945347,0.04164008
1.99626919,0.89400000,8.09300000,2.12012901,55.17241379,0.00710233,0.03129552
2.00521888,0.89000000,8.09800000,2.02881202,57.58620690,0.00541953,0.02381808
2.01944881,0.91000000,8.08100000,2.01450760,60.00000000,0.00415763,0.01807166


==> matlab/data/soe_81_2_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,31.59774217,25.95692103,55.65710924,0.00000000,11.20638231,38.16313613,1.00000000
-7.58620690,22.28770717,20.57068573,45.47206196,0.00000000,9.45060691,31.78354689,1.00000000
-5.17241379,17.77773015,14.68168014,32.63627168,0.00000000,7.19821402,24.28078923,1.00000000
-2.75862069,13.88787186,11.61517623,25.06900731,0.00000000,6.50503847,21.51959504,1.00000000
-0.34482759,10.63248983,9.71476347,18.10242708,0.00000000,5.12597737,16.12341246,1.00000000
2.06896552,8.45710124,7.47748284,13.90425737,0.00000000,4.93774660,12.33893965,1.00000000
4.48275862,7.14359967,6.44093741,11.01335869,0.00000000,4.68699297,10.19561025,1.00000000
6.89655172,4.75796436,5.54014647,9.57365885,0.00000000,4.62668288,7.14399787,1.00000000
9.31034483,2.80046133,4.02211808,6.63772289,0.00000000,4.04376332,5.23110282,1.00000000
11.72413793,2.10850213,3.84112623,4.92271209,0.00000000,3.36745204,4.10104961,3.50000000
14.13793103,0.85176808,3.09733476,3.79010685,0.00000000,3.28268800,2.52148881,4.00000000
16.55172414,0.68946920,1.73691010,2.74799760,0.50000000,3.02732254,2.08661419,7.00000000
18.96551724,0.44053719,3.45198934,1.95050551,0.50000000,2.89897653,1.46883573,7.50000000
21.37931034,0.37566663,2.42459601,1.47108974,1.00000000,2.60352327,1.22457599,8.00000000
23.79310345,0.29435679,1.90522535,1.13551008,0.00000000,0.30083720,0.85857864,8.00000000
26.20689655,0.16774024,2.50581834,0.83201676,0.00000000,2.62909204,0.62903986,7.00000000
28.62068966,0.16072401,2.18438068,0.71916805,1.00000000,1.54414997,0.50154789,8.00000000
31.03448276,0.10003176,1.54009441,0.45121274,1.00000000,1.80420889,0.37457812,8.00000000
33.44827586,0.09807829,3.21604072,0.37698821,1.00000000,0.09628864,0.28906232,8.00000000
35.86206897,0.06983745,2.93724702,0.28161682,0.50000000,0.96065583,0.22221980,7.50000000
38.27586207,0.04438929,2.35760399,0.22668408,1.00000000,3.99153137,0.16813189,8.00000000
40.68965517,0.03788634,0.03355538,0.16486384,1.00000000,2.62637639,0.12783922,8.00000000
43.10344828,0.02998342,1.36706658,0.12923070,0.50000000,2.73898420,0.09238018,7.50000000
45.51724138,0.01766280,1.92901412,0.09492585,0.50000000,2.27052301,0.06221780,8.50000000
47.93103448,0.01606631,3.17635212,0.08038089,1.00000000,3.31361093,0.05099006,8.00000000
50.34482759,0.01192031,2.30134926,0.05583854,0.50000000,1.36242866,0.03868141,8.50000000
52.75862069,0.01138764,2.61591971,0.03796096,1.00000000,3.13321127,0.02667515,8.00000000
55.17241379,0.00896909,1.95754602,0.03268915,1.00000000,3.55756362,0.02234712,8.00000000
57.58620690,0.00552210,1.25347965,0.02374615,1.00000000,1.32149057,0.01678098,8.00000000
60.00000000,0.00373201,1.35267051,0.01838662,0.50000000,1.49366249,0.01274038,8.50000000


==> matlab/data/soe_81_4.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
11.96009665,0.00000000,1.00000000,27.35958741,-10.00000000,29.91758936,55.14352913
9.46617768,0.00000000,1.00000000,20.72398476,-7.58620690,22.92780349,42.27250490
7.62920910,0.00000000,1.00000000,16.03027344,-5.17241379,17.60052381,32.30696354
6.37457354,0.00000000,1.00000000,12.47668490,-2.75862069,13.66668535,24.67947552
5.47606354,0.00000000,1.00000000,9.89752765,-0.34482759,10.74919953,19.06418714
4.86811473,0.00000000,1.00000000,7.92793170,2.06896552,8.54323242,14.69442364
4.46796174,0.00000000,1.01500000,6.44128758,4.48275862,6.79448665,11.56518547
4.18190464,0.00000000,1.00000000,5.22787596,6.89655172,5.31429918,9.04622311
4.02228221,0.00000000,1.00400000,4.02534135,9.31034483,3.81578623,6.81035296
3.93173484,0.00000000,1.04800000,3.07443334,11.72413793,1.92185506,4.83355693
3.81790291,0.00100000,1.35500000,2.28663747,14.13793103,0.88129309,3.55660562
3.50111652,0.01700000,2.63800000,1.95490130,16.55172414,0.62129595,2.68782142
2.80195890,0.05800000,4.69200000,1.76354805,18.96551724,0.46596585,2.02989550
2.31748210,0.14600000,6.25000000,1.70462593,21.37931034,0.35219132,1.53577111
2.10178208,0.25000000,6.85300000,1.67196848,23.79310345,0.26408580,1.17069106
1.92875934,0.34100000,7.09000000,1.51073375,26.20689655,0.20034267,0.87607750
1.84638407,0.40600000,7.22700000,1.59826393,28.62068966,0.15382579,0.66801372
1.73630658,0.52200000,7.40700000,1.57803243,31.03448276,0.11578291,0.50461648
1.70237927,0.60000000,7.54200000,1.55720907,33.44827586,0.08790660,0.38479192
1.63172403,0.66600000,7.62400000,1.54448263,35.86206897,0.06561555,0.29076228
1.62054976,0.72300000,7.69500000,1.55085316,38.27586207,0.05140889,0.21955420
1.63003694,0.76100000,7.75500000,1.55051307,40.68965517,0.03779799,0.16664687
1.54650752,0.80100000,7.79200000,1.50941398,43.10344828,0.03039693,0.12652835
1.51540315,0.85700000,7.85300000,1.47574840,45.51724138,0.02184615,0.09566919
1.50976687,0.88600000,7.89100000,1.48606768,47.93103448,0.01651770,0.07234266
1.57439671,0.88800000,7.90500000,1.46153907,50.34482759,0.01410466,0.05478314
1.57759261,0.90200000,7.92000000,1.58318555,52.75862069,0.01105664,0.04170710
1.52857159,0.93300000,7.93900000,1.48206027,55.17241379,0.00879657,0.03140097
1.53459029,0.94100000,7.95900000,1.51282574,57.58620690,0.00541990,0.02378690
1.45505971,0.95200000,7.96400000,1.56123989,60.00000000,0.00411727,0.01809376


==> matlab/data/soe_81_4_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.90849843,25.72239893,60.06220769,0.00000000,12.64347422,41.12182751,1.00000000
-7.58620690,22.08270706,22.14812366,39.46404530,0.00000000,8.63227943,33.88192649,1.00000000
-5.17241379,18.57971699,15.54107897,29.74968322,0.00000000,8.17923743,24.44227849,1.00000000
-2.75862069,13.12354009,12.44767920,22.95267284,0.00000000,6.37828710,19.64181518,1.00000000
-0.34482759,9.81182859,9.58764095,19.60136473,0.00000000,5.83595964,14.88468315,1.00000000
2.06896552,8.34518791,7.56853806,14.01641822,0.00000000,4.54016927,12.85940675,1.00000000
4.48275862,5.25735765,6.14978272,10.76588716,0.00000000,4.56840129,9.12486750,1.00000000
6.89655172,5.24902172,5.65867126,8.48129787,0.00000000,4.18482792,7.56826779,1.00000000
9.31034483,4.53794701,4.08030994,6.72976739,0.00000000,3.81741574,4.46144946,1.00000000
11.72413793,2.37029095,2.73476187,4.02414332,0.00000000,3.90635783,3.53033300,1.00000000
14.13793103,0.89443775,2.42483303,3.35104668,0.00000000,3.85947085,2.46940053,1.00000000
16.55172414,0.50202567,3.18068854,2.40189366,0.50000000,3.30912158,1.91815899,7.50000000
18.96551724,0.54427409,2.94960917,2.06114162,0.00000000,2.42455544,1.34607474,4.50000000
21.37931034,0.28861368,1.54757139,1.53547400,0.50000000,1.45499624,1.14920124,6.50000000
23.79310345,0.28156890,0.21551595,1.20746304,0.00000000,0.90751929,0.91545977,6.50000000
26.20689655,0.18547347,1.56450567,0.99439696,0.00000000,1.93275132,0.61815056,6.50000000
28.62068966,0.14981581,1.00715770,0.63946844,1.00000000,1.08261824,0.47921489,8.00000000
31.03448276,0.14013264,2.22267002,0.51185438,0.50000000,2.08311612,0.35396262,7.50000000
33.44827586,0.07095301,2.36055357,0.40140055,0.50000000,2.48851903,0.28059982,7.50000000
35.86206897,0.06912260,2.99226647,0.31011938,0.50000000,0.90795103,0.21202619,7.50000000
38.27586207,0.04392421,2.27005020,0.22058565,0.50000000,0.05977618,0.17450414,7.50000000
40.68965517,0.03628215,0.03678122,0.17169784,0.00000000,1.33994223,0.12287899,7.00000000
43.10344828,0.03054784,2.28036281,0.12812034,1.00000000,0.03012497,0.10065580,8.00000000
45.51724138,0.01946555,2.90860828,0.08997622,1.00000000,2.47249667,0.07219872,8.00000000
47.93103448,0.01958427,1.69481744,0.07024514,0.50000000,0.89113597,0.05021985,7.00000000
50.34482759,0.01329352,0.89954908,0.05209554,1.00000000,2.65629174,0.03691283,8.00000000
52.75862069,0.01062187,1.29649748,0.04144667,1.00000000,1.28773737,0.03148935,8.00000000
55.17241379,0.00821417,0.91386046,0.02820615,1.00000000,1.37234084,0.02080056,8.00000000
57.58620690,0.00531448,0.00516969,0.02068274,1.00000000,4.71857170,0.01718228,8.00000000
60.00000000,0.00332050,2.07854435,0.01802044,0.50000000,1.55181062,0.01324009,7.50000000


==> matlab/data/soe_81_8.csv <==
omp_soe_MSE,soe_succ,soe_mean,omp_nosoe_MSE,SNR,omp_gauss_MSE_true,omp_gauss_MSE_max
12.14764954,0.00000000,1.00000000,28.00021379,-10.00000000,29.92293431,55.27577673
9.53810695,0.00000000,1.00000000,21.46767400,-7.58620690,22.92659491,42.27249366
7.69547753,0.00000000,1.00000000,16.60552071,-5.17241379,17.62526857,32.16544728
6.41313770,0.00000000,1.00000000,12.87852965,-2.75862069,13.68718025,24.69527699
5.52817261,0.00000000,1.00000000,10.11488992,-0.34482759,10.67103012,19.07962727
4.87258574,0.00100000,1.00700000,8.09312776,2.06896552,8.52149203,14.76225562
4.40210173,0.00000000,1.00000000,6.52075487,4.48275862,6.75311990,11.55694690
4.11140661,0.00000000,1.00600000,5.19710802,6.89655172,5.30060684,9.03856402
3.93386750,0.00000000,1.00000000,3.89047073,9.31034483,3.80355146,6.78097485
3.87321999,0.00000000,1.00600000,2.66037974,11.72413793,1.94663053,4.81439042
3.84455797,0.00000000,1.02500000,1.79785963,14.13793103,0.88627743,3.55200927
3.79722033,0.00000000,1.07600000,1.34499002,16.55172414,0.62427139,2.67801516
3.77425611,0.00000000,1.17500000,1.06887743,18.96551724,0.47219173,2.03262234
3.70606027,0.00000000,1.45400000,0.95797197,21.37931034,0.35170957,1.54356923
3.62464987,0.00000000,1.70700000,0.83076829,23.79310345,0.26517725,1.16344318
3.46426591,0.00200000,2.18400000,0.76667028,26.20689655,0.20077166,0.88121164
3.30845893,0.00000000,2.74300000,0.70883705,28.62068966,0.15343681,0.66730161
3.14309213,0.00100000,3.22900000,0.75135278,31.03448276,0.11550093,0.50560522
2.98844388,0.00100000,3.82100000,0.74761870,33.44827586,0.08906082,0.38254443
2.86534190,0.00300000,4.20100000,0.70705697,35.86206897,0.06706953,0.29143347
2.63861890,0.00500000,4.60500000,0.68831839,38.27586207,0.04932167,0.21975062
2.58304426,0.01500000,5.05700000,0.65514327,40.68965517,0.03813636,0.16573618
2.42555739,0.02100000,5.33000000,0.64952326,43.10344828,0.02889167,0.12630206
2.33404567,0.03400000,5.46500000,0.64536179,45.51724138,0.02181645,0.09604996
2.20263537,0.08400000,5.76200000,0.57679493,47.93103448,0.01634425,0.07245027
2.00537883,0.13000000,6.07100000,0.65681168,50.34482759,0.01555557,0.05471385
1.90800104,0.17400000,6.46000000,0.69766592,52.75862069,0.01102526,0.04137201
1.68132610,0.22700000,6.73700000,0.64689676,55.17241379,0.00717072,0.03142548
1.59446122,0.29800000,6.96800000,0.68032126,57.58620690,0.00688648,0.02385969
1.51781672,0.34200000,7.11100000,0.64438347,60.00000000,0.00573366,0.01808934


==> matlab/data/soe_81_8_X.csv <==
SNR,omp_gauss_MSE_true,omp_nosoe_MSE,omp_gauss_MSE_max1,soe_succ,omp_soe_MSE,omp_gauss_MSE_max2,soe_mean
-10.00000000,29.39052787,28.23433872,60.13246809,0.00000000,11.36134333,39.83044656,1.00000000
-7.58620690,23.58560320,19.48422867,42.65714917,0.00000000,9.55061374,31.69191068,1.00000000
-5.17241379,16.97316894,17.06781669,32.56599214,0.00000000,8.46051460,25.84167552,1.00000000
-2.75862069,13.72538429,12.45367695,24.54064339,0.00000000,7.08831063,20.45236919,1.00000000
-0.34482759,10.85605008,10.70788899,18.96388260,0.00000000,5.59600327,16.65420601,1.00000000
2.06896552,8.27479051,7.56837847,14.84034574,0.00000000,4.89880243,11.85240714,1.00000000
4.48275862,6.90018325,5.79814748,12.21335905,0.00000000,4.36286147,9.46917738,1.00000000
6.89655172,6.24958275,4.28572701,9.06772216,0.00000000,4.19357334,7.15245838,1.00000000
9.31034483,5.38476742,3.33928717,6.95837777,0.00000000,3.78936592,5.03010949,1.00000000
11.72413793,2.02835114,3.50597996,5.07490684,0.00000000,3.83386616,3.94117189,1.00000000
14.13793103,0.86185148,1.46133305,3.44268047,0.00000000,3.81840128,2.71592609,1.00000000
16.55172414,0.57882524,0.65361668,2.83131241,0.00000000,3.63629307,1.77393443,1.00000000
18.96551724,0.38213464,2.11243082,2.22581505,0.00000000,3.76243348,1.49184275,1.00000000
21.37931034,1.04873679,2.01351335,1.55831903,0.00000000,3.77530348,1.12726509,1.00000000
23.79310345,0.27899958,1.27185415,1.21387079,0.00000000,3.74843706,0.82482388,1.00000000
26.20689655,0.18575434,2.51091372,0.88120427,0.00000000,3.50050324,0.61410838,1.00000000
28.62068966,0.13813689,0.13756400,0.72182773,0.00000000,3.41961046,0.43796264,3.50000000
31.03448276,0.12242003,0.96425785,0.50841596,0.00000000,2.31622680,0.34513154,3.50000000
33.44827586,0.08409143,1.58185912,0.38077743,0.00000000,3.10577600,0.25692806,1.00000000
35.86206897,0.05511609,1.04870881,0.28408105,0.00000000,2.89878719,0.20762070,3.00000000
38.27586207,0.05489138,1.52574552,0.22052811,0.00000000,3.76903338,0.16230506,7.00000000
40.68965517,0.03443499,2.15265086,0.17048287,0.00000000,1.53212779,0.11119287,3.50000000
43.10344828,0.02640483,0.03246402,0.12427316,0.00000000,2.89671749,0.09190527,3.50000000
45.51724138,0.02350465,2.20815387,0.09022957,0.00000000,2.62722595,0.06801052,4.00000000
47.93103448,0.01817347,1.55571757,0.07088931,0.00000000,1.48640207,0.05469401,4.00000000
50.34482759,0.01125174,0.01401135,0.05607445,0.00000000,2.64788918,0.03741567,6.50000000
52.75862069,0.01097273,1.23965101,0.04345168,0.00000000,2.05230016,0.02876408,4.00000000
55.17241379,0.00774769,0.00904382,0.02865868,0.00000000,2.15164031,0.02112869,7.00000000
57.58620690,0.00429843,0.91117595,0.02115772,0.00000000,0.00582667,0.01690903,7.00000000
60.00000000,0.00318556,0.00390223,0.01848059,0.00000000,1.78286924,0.01333081,7.00000000


==> matlab/data/vand_128.csv <==
rnd_supp,vand_opt_MSE,SNR,vand_opt_supp,rnd_MSE,vand_rnd_supp,vand_reg_MSE,vand_reg_supp,vand_rnd_MSE
0.00000000,21.80911748,-30.00000000,0.00000000,23.41538814,0.00000000,21.21783475,0.00000000,20.75487188
0.00000000,15.36266277,-26.84210526,0.00000000,16.49183730,0.00000000,14.98519577,0.00000000,14.70280888
0.00000000,10.97502944,-23.68421053,0.00000000,11.71904799,0.00000000,10.75263915,0.00000000,10.52242607
0.00000000,8.00137541,-20.52631579,0.00000000,8.46877596,0.00000000,7.83701078,0.00000000,7.73566142
0.00000000,5.91793376,-17.36842105,0.00000000,6.16801300,0.00000000,5.87523961,0.00000000,5.87968067
0.00250000,4.23675068,-14.21052632,0.00050000,4.25250793,0.00000000,4.41018393,0.00100000,4.63551670
0.23050000,2.59819452,-11.05263158,0.12900000,2.22250053,0.00600000,3.13966859,0.04600000,3.73638449
0.94950000,1.21454772,-7.89473684,0.70200000,0.80856747,0.04150000,1.98931448,0.30750000,3.16415281
1.00000000,0.71541480,-4.73684211,0.90600000,0.52543470,0.08050000,1.10469771,0.66800000,2.84013561
1.00000000,0.56532584,-1.57894737,0.91250000,0.37176025,0.13800000,0.61577365,0.86500000,2.45638752
1.00000000,0.43222026,1.57894737,0.92750000,0.25640552,0.20950000,0.44044875,0.90650000,2.15204593
1.00000000,0.36227239,4.73684211,0.92850000,0.17569959,0.27100000,0.35366465,0.91450000,1.91962894
1.00000000,0.31822801,7.89473684,0.92600000,0.12389119,0.32000000,0.31072455,0.91150000,1.75798401
1.00000000,0.28358258,11.05263158,0.92500000,0.08591193,0.34350000,0.27090396,0.91450000,1.68370079
1.00000000,0.26597378,14.21052632,0.92350000,0.05971340,0.37050000,0.25112111,0.91450000,1.58891467
1.00000000,0.25578450,17.36842105,0.92100000,0.04127456,0.36900000,0.23090718,0.91300000,1.56112349
1.00000000,0.25281176,20.52631579,0.91800000,0.02887091,0.37000000,0.23257976,0.91100000,1.55932190
1.00000000,0.19112728,23.68421053,0.93750000,0.01974368,0.37750000,0.23965080,0.90400000,1.54397540
1.00000000,0.22697104,26.84210526,0.92300000,0.01387972,0.37250000,0.22624673,0.90400000,1.55666585
1.00000000,0.23735482,30.00000000,0.91800000,0.00970003,0.38550000,0.20907831,0.91000000,1.52323204


==> matlab/data/vand_160.csv <==
rnd_supp,vand_opt_MSE,SNR,vand_opt_supp,rnd_MSE,vand_rnd_supp,vand_reg_MSE,vand_reg_supp,vand_rnd_MSE
0.00000000,19.83219363,-30.00000000,0.00000000,20.94160610,0.00000000,19.45695555,0.00000000,18.93686056
0.00000000,14.02100134,-26.84210526,0.00000000,14.78133999,0.00000000,13.75358412,0.00000000,13.46442808
0.00000000,10.04372276,-23.68421053,0.00000000,10.56358248,0.00000000,9.88019021,0.00000000,9.64466467
0.00000000,7.30998757,-20.52631579,0.00000000,7.67907962,0.00000000,7.23667363,0.00000000,7.12982903
0.00050000,5.31469173,-17.36842105,0.00100000,5.48363649,0.00000000,5.32760872,0.00000000,5.41861967
0.01600000,3.52748971,-14.21052632,0.00900000,3.54005958,0.00050000,3.77526832,0.01000000,4.18335920
0.55400000,1.69300278,-11.05263158,0.45300000,1.49021749,0.03300000,2.24699238,0.22400000,3.30744299
0.99600000,0.77458577,-7.89473684,0.93000000,0.67433580,0.07500000,1.13070708,0.69900000,2.81894615
1.00000000,0.51097547,-4.73684211,0.97750000,0.47155571,0.16250000,0.58804332,0.92600000,2.40477383
1.00000000,0.37401188,-1.57894737,0.97800000,0.32893959,0.21400000,0.38705974,0.96600000,2.12049217
1.00000000,0.27592096,1.57894737,0.97800000,0.22712000,0.28650000,0.28075637,0.97200000,1.85022128
1.00000000,0.20269116,4.73684211,0.98000000,0.15665554,0.35150000,0.19341343,0.97950000,1.65323496
1.00000000,0.15319347,7.89473684,0.98200000,0.11048768,0.38450000,0.16257118,0.97150000,1.52250704
1.00000000,0.11015503,11.05263158,0.98600000,0.07583903,0.44200000,0.12613698,0.97400000,1.36158281
1.00000000,0.08718779,14.21052632,0.98650000,0.05279557,0.44100000,0.11614860,0.96600000,1.36254115
1.00000000,0.07980775,17.36842105,0.98300000,0.03705600,0.46200000,0.08946529,0.97250000,1.30375359
1.00000000,0.06722746,20.52631579,0.98350000,0.02584357,0.46750000,0.08843548,0.96700000,1.27803987
1.00000000,0.06102591,23.68421053,0.98300000,0.01769541,0.48600000,0.09014624,0.96300000,1.23067201
1.00000000,0.05081474,26.84210526,0.98500000,0.01237023,0.46500000,0.07265689,0.96850000,1.27664622
1.00000000,0.06013562,30.00000000,0.98050000,0.00863196,0.46100000,0.06353713,0.97150000,1.28546199


==> matlab/data/vand_64.csv <==
rnd_supp,vand_opt_MSE,SNR,vand_opt_supp,rnd_MSE,vand_rnd_supp,vand_reg_MSE,vand_reg_supp,vand_rnd_MSE
0.00000000,28.12868457,-30.00000000,0.00000000,32.54759464,0.00000000,27.42534958,0.00000000,27.29391900
0.00000000,19.78995665,-26.84210526,0.00000000,22.93235660,0.00000000,19.27864586,0.00000000,19.14776771
0.00000000,14.00413939,-23.68421053,0.00000000,16.13117123,0.00000000,13.71656269,0.00000000,13.61801125
0.00000000,10.15090520,-20.52631579,0.00000000,11.58133691,0.00000000,9.93101649,0.00000000,9.86449098
0.00000000,7.58934465,-17.36842105,0.00000000,8.47875041,0.00000000,7.46624187,0.00000000,7.42284976
0.00000000,5.87933491,-14.21052632,0.00000000,6.30637764,0.00000000,5.84581656,0.00000000,5.84991422
0.00100000,4.71482922,-11.05263158,0.00050000,4.62494365,0.00000000,4.79899865,0.00000000,4.90961722
0.13450000,3.73527062,-7.89473684,0.00700000,2.75061841,0.00000000,4.10956586,0.00050000,4.29479649
0.86050000,2.87318924,-4.73684211,0.08850000,0.95765913,0.00200000,3.53498369,0.00850000,3.94897302
0.99150000,1.98109852,-1.57894737,0.31300000,0.53857700,0.00600000,2.97414047,0.06250000,3.66304429
1.00000000,1.39963164,1.57894737,0.52550000,0.36606261,0.02250000,2.35019939,0.17150000,3.40254760
0.99900000,1.20476794,4.73684211,0.58800000,0.25768205,0.03500000,1.81945990,0.31400000,3.19625152
1.00000000,1.07776900,7.89473684,0.62000000,0.17830169,0.04650000,1.57343501,0.39000000,3.08259599
0.99950000,1.09735062,11.05263158,0.60200000,0.12475043,0.05350000,1.39771151,0.44450000,2.99730260
1.00000000,1.02395908,14.21052632,0.61850000,0.08579971,0.05650000,1.34953487,0.45500000,2.94606004
1.00000000,0.98414230,17.36842105,0.63150000,0.06000102,0.07600000,1.35616894,0.45750000,2.86839175
1.00000000,0.96903601,20.52631579,0.62800000,0.04168953,0.06650000,1.34836316,0.44600000,2.88127884
1.00000000,0.97094775,23.68421053,0.62700000,0.02922274,0.06200000,1.30183345,0.45800000,2.91909129
1.00000000,0.97054004,26.84210526,0.62150000,0.02017581,0.06400000,1.32164091,0.45750000,2.87193466
1.00000000,0.99700391,30.00000000,0.60250000,0.01385309,0.04650000,1.35811503,0.44350000,2.91924751


==> matlab/data/vand_96.csv <==
rnd_supp,vand_opt_MSE,SNR,vand_opt_supp,rnd_MSE,vand_rnd_supp,vand_reg_MSE,vand_reg_supp,vand_rnd_MSE
0.00000000,24.28475056,-30.00000000,0.00000000,26.96863152,0.00000000,23.67200953,0.00000000,23.34812375
0.00000000,17.16881367,-26.84210526,0.00000000,18.92439050,0.00000000,16.67509822,0.00000000,16.46267569
0.00000000,12.21543300,-23.68421053,0.00000000,13.42206414,0.00000000,11.89777743,0.00000000,11.73273184
0.00000000,8.86569112,-20.52631579,0.00000000,9.69509993,0.00000000,8.70051236,0.00000000,8.62740137
0.00000000,6.61509605,-17.36842105,0.00000000,7.09482634,0.00000000,6.55465812,0.00000000,6.50548894
0.00100000,5.01448457,-14.21052632,0.00000000,5.10496338,0.00050000,5.10373820,0.00000000,5.16776929
0.03950000,3.64791851,-11.05263158,0.01250000,3.22023423,0.00000000,4.00866455,0.00250000,4.24861360
0.70800000,2.29098159,-7.89473684,0.23300000,1.22730429,0.00650000,3.07928447,0.05000000,3.64266180
0.99650000,1.24103639,-4.73684211,0.64750000,0.61530423,0.03300000,2.22174552,0.21550000,3.23258094
1.00000000,0.80230308,-1.57894737,0.81800000,0.42938005,0.07400000,1.36616092,0.52100000,2.90021135
1.00000000,0.63325688,1.57894737,0.85150000,0.29621283,0.11100000,0.85986216,0.72350000,2.60462833
1.00000000,0.55930336,4.73684211,0.85250000,0.20691796,0.15950000,0.71822239,0.75650000,2.35909710
1.00000000,0.46105623,7.89473684,0.87100000,0.14361843,0.20200000,0.58254905,0.79850000,2.18514062
1.00000000,0.43892068,11.05263158,0.86700000,0.09996668,0.22000000,0.55693168,0.79650000,2.08000844
1.00000000,0.41276859,14.21052632,0.86750000,0.06846427,0.24100000,0.55777159,0.78350000,2.03312553
1.00000000,0.41542560,17.36842105,0.86200000,0.04788094,0.23750000,0.52929529,0.78600000,2.02038123
1.00000000,0.36453722,20.52631579,0.87700000,0.03353678,0.26450000,0.50755177,0.79450000,1.95201113
1.00000000,0.37160257,23.68421053,0.87050000,0.02332617,0.26250000,0.50799060,0.79200000,1.94677212
1.00000000,0.38113877,26.84210526,0.86550000,0.01614065,0.24650000,0.47085347,0.80150000,2.00031545
1.00000000,0.37888544,30.00000000,0.86550000,0.01124963,0.24300000,0.47736852,0.79900000,1.97591949


==> matlab/data/vanderHull2_5.csv <==
phi,x1,x2,x3
0,0.9874834803300107,1,2.710282277637444
0.03157379551346526,0.9874834803300107,0.9981953676166181,2.710282277637444
0.06314759102693052,0.9517572886827368,0.9927978795617689,2.612226901524493
0.09472138654039577,0.8976654869934645,0.9838565657184322,2.463764618960617
0.126295182053861,0.831566184676367,0.9714524872464946,2.282346123155139
0.1578689775673263,0.7597352975620991,0.9556977630189382,2.085196515885036
0.1894427730807915,0.6872942837578697,0.9367342252987043,1.886372333203946
0.2210165685942568,0.6178138488987985,0.9147317229949136,1.695673860781753
0.2525903641077221,0.5534114155472108,0.8898860956142928,1.518912651884161
0.2841641596211873,0.495078116839413,0.8624168454637182,1.35880900576439
0.3157379551346526,0.4430412277390283,0.8325645396984237,1.2159867093701
0.3473117506481178,0.3970670222547212,0.8005879773892143,1.089804270033557
0.3788855461615831,0.3566787360507802,0.766761159849748,0.9789531434039671
0.4104593416750484,0.3212982713088526,0.7313701049779519,0.8818466616503923
0.4420331371885136,0.2903308083488276,0.6947095482887737,0.7968522615254395
0.4736069327019788,0.2632109092627972,0.657079574622279,0.7224180220385978
0.5051807282154441,0.2394244762624595,0.6187822251846806,0.6571329321174165
0.5367545237289094,0.2185164761297545,0.5801181246125823,0.5997480914094241
0.5683283192423746,0.2000908055372661,0.5413831721447346,0.5491763406357124
0.5999021147558399,0.1838061915960364,0.5028653397524597,0.5044810100886813
0.6314759102693052,0.1693704020745627,0.4648416182407413,0.4648600287931975
0.6630497057827704,0.1565340308488997,0.4275751499167151,0.4296288678319395
0.6946235012962356,0.1450845183319393,0.3913125834695154,0.3982041286029498
0.7261972968097009,0.1348407147521212,0.3562816832616595,0.3700886210010388
0.7577710923231662,0.1256480971427927,0.3226892213509328,0.3448582357966861
0.7893448878366315,0.1173746458997002,0.2907191763031776,0.3221506272890913
0.8209186833500968,0.1099073350689063,0.2605312582858065,0.3016555804255761
0.8524924788635619,0.1031491688515424,0.2322597751190963,0.2831068770871381
0.8840662743770272,0.09701669140478139,0.2060128489804088,0.2662754613996442
0.9156400698904925,0.0914378999157027,0.1818719883807406,0.2509637118821418
0.9472138654039577,0.08635049761586752,0.1598920149396215,0.2370006466085361
0.978787660917423,0.08170043141198255,0.1401013394495122,0.2242379095367034
1.010361456430888,0.07744066683339457,0.1225025768192208,0.2125464081858185
1.041935251944353,0.07353016041307096,0.1070734847897707,0.2018134931966498
1.073509047457819,0.06993299617083887,0.0937682068943005,0.1919405882927474
1.105082842971284,0.06661765850118984,0.08251879605007227,0.1828411946224546
1.136656638484749,0.06355641852838251,0.07323699148399726,0.1744392065272995
1.168230433998215,0.06072481496895783,0.06581621845532375,0.1666674866987925
1.19980422951168,0.05810121384045439,0.06013377749509326,0.1594666577393085
1.231378025025145,0.05566643407802146,0.05605318766859892,0.1527840746161286
1.26295182053861,0.05340342836189363,0.0534266467129038,0.1465729486491769
1.294525616052076,0.05129701030076968,0.05209756982622305,0.1407915987288201
1.326099411565541,0.04933362062938036,0.0519031684002946,0.1354028096133965
1.357673207079006,0.04750112632193882,0.05267703009223625,0.1303732805688494
1.389247002592471,0.04578864754567517,0.0542516623211409,0.1256731504192427
1.420820798105937,0.04418640822052691,0.05646096253014558,0.1212755873875737
1.452394593619402,0.04268560664526636,0.05914258035161422,0.1171564340116411
1.483968389132867,0.04127830322380185,0.06214013911787073,0.1132938989936587
1.515542184646332,0.03995732280002243,0.06530528693144053,0.1096682891449968
1.547115980159798,0.03871616950320853,0.0684995506988955,0.1062617756678683
1.578689775673263,0.03754895233323279,0.07159597008688003,0.1030581899138239
1.610263571186728,0.0364503199873499,0.07448049221821347,0.1000428445070424
1.641837366700194,0.03541540365796274,0.07705311202630488,0.09720237634504524
1.673411162213659,0.03443976672121585,0.07922874746042768,0.09452460851222041
1.704984957727124,0.03351936039603313,0.08093784311345527,0.09199842858004123
1.736558753240589,0.03265048458754364,0.0821267002571593,0.08961368113653971
1.768132548754054,0.03182975324203775,0.08275753564790002,0.08736107269828738
1.79970634426752,0.03105406363620929,0.08280827573841909,0.08523208742055711
1.831280139780985,0.03032056910438319,0.08227209703270402,0.08321891224350211
1.86285393529445,0.02962665477610571,0.08115672718703579,0.08131437030068338
1.894427730807915,0.02896991595487589,0.07948352503219323,0.07951186157656695
1.926001526321381,0.02834813881856667,0.07728636091540905,0.07780530993621357
1.957575321834846,0.02775928316459067,0.07461032158816007,0.07618911576704693
1.989149117348311,0.02720146695924481,0.07151026625610533,0.0746581135724354
2.020722912861777,0.02667295248186862,0.06804926232674272,0.07320753394245638
2.052296708375242,0.026172133881265,0.06429693081281028,0.07183296940080595
2.083870503888707,0.0256975259849219,0.06032773225754578,0.07053034369019093
2.115444299402172,0.0252477542214969,0.05621922443256289,0.06929588411322148
2.147018094915638,0.02482154553424967,0.05205032291981129,0.06812609659309482
2.178591890429103,0.02441772017802629,0.04789959503391224,0.06701774315930664
2.210165685942568,0.02403518430534515,0.0438436163865109,0.06596782159915886
2.241739481456033,0.02367292325839008,0.0399554177645958,0.06497354704672523
2.273313276969498,0.02332999549351934,0.03630304792206911,0.06403233530784289
2.304887072482964,0.02300552707345368,0.03294827540725354,0.06314178774317569
2.336460867996429,0.02269870666978394,0.02994544971393203,0.06229967755191885
2.368034663509894,0.02240878102498639,0.0273405389009254,0.06150393731668496
2.39960845902336,0.02213505082887829,0.02517035743080539,0.06075264768587708
2.431182254536825,0.02187686696949327,0.02346199439160942,0.0600440270837082
2.46275605005029,0.02163362712280015,0.02223244854858178,0.05937642235022215
2.494329845563755,0.02140477264960701,0.02148847289000487,0.05874830022442604
2.525903641077221,0.02118978577145487,0.02122662754674215,0.05815823959314782
2.557477436590686,0.02098818700036939,0.02143353624343873,0.05760492443664124
2.589051232104151,0.02079953280005664,0.02208633784321396,0.05708713740942065
2.620625027617617,0.02062341345854328,0.02315332113743354,0.05660375400143359
2.652198823131082,0.02045945115441161,0.02459472786460365,0.05615373723058071
2.683772618644547,0.02030729820069771,0.02636370607001425,0.05573613282285619
2.715346414158012,0.02016663545223675,0.02840739338765447,0.05535006484109095
2.746920209671477,0.02003717086377733,0.03066810767929194,0.05499473172750213
2.778494005184942,0.01991863818756962,0.03308462073693694,0.05466940272904705
2.810067800698408,0.01981079580037822,0.03559348947145871,0.05437341467800109
2.841641596211873,0.01971342565099883,0.0381304181914883,0.05410616910327443
2.873215391725338,0.01962633232038073,0.04063162523456532,0.05386712965079087
2.904789187238804,0.01954934218739058,0.04303518735028447,0.05365581979381338
2.936362982752269,0.01948230269410672,0.04528233584830081,0.05347182081644486
2.967936778265734,0.01942508170531913,0.04731867959975002,0.05331477005568879
2.9995105737792,0.01937756695763719,0.04909533149835919,0.05318435938945085
3.031084369292665,0.01933966559428422,0.05056991691923062,0.05308033395971961
3.06265816480613,0.01931130378229238,0.05170744502395339,0.05300249112190575
3.094231960319595,0.01929242640941042,0.05248102640890576,0.05295067961296465
3.125805755833061,0.01928299685860802,0.05287242353225716,0.05292479893249261
3.157379551346526,0.01928299685860802,0.05287242353225717,0.05292479893249261
3.188953346859991,0.01929242640941042,0.05248102640890576,0.05295067961296465
3.220527142373456,0.01931130378229238,0.05170744502395339,0.05300249112190575
3.252100937886921,0.01933966559428422,0.05056991691923064,0.05308033395971961
3.283674733400387,0.01937756695763719,0.04909533149835917,0.05318435938945085
3.315248528913852,0.01942508170531913,0.04731867959975005,0.05331477005568879
3.346822324427317,0.01948230269410672,0.04528233584830083,0.05347182081644486
3.378396119940783,0.01954934218739058,0.04303518735028448,0.05365581979381338
3.409969915454248,0.01962633232038073,0.04063162523456534,0.05386712965079087
3.441543710967713,0.01971342565099883,0.03813041819148826,0.05410616910327443
3.473117506481179,0.01981079580037822,0.03559348947145879,0.05437341467800109
3.504691301994644,0.01991863818756962,0.03308462073693699,0.05466940272904705
3.536265097508109,0.02003717086377733,0.03066810767929196,0.05499473172750213
3.567838893021574,0.02016663545223675,0.02840739338765449,0.05535006484109095
3.599412688535039,0.02030729820069771,0.02636370607001423,0.05573613282285619
3.630986484048505,0.02045945115441161,0.02459472786460365,0.05615373723058071
3.66256027956197,0.02062341345854328,0.02315332113743355,0.05660375400143359
3.694134075075435,0.02079953280005664,0.02208633784321398,0.05708713740942065
3.7257078705889,0.02098818700036939,0.02143353624343874,0.05760492443664124
3.757281666102366,0.02118978577145487,0.02122662754674215,0.05815823959314782
3.788855461615831,0.02140477264960701,0.02148847289000487,0.05874830022442604
3.820429257129296,0.02163362712280015,0.02223244854858175,0.05937642235022214
3.852003052642762,0.02187686696949327,0.02346199439160942,0.0600440270837082
3.883576848156227,0.02213505082887829,0.02517035743080537,0.06075264768587706
3.915150643669692,0.02240878102498639,0.02734053890092539,0.06150393731668495
3.946724439183157,0.02269870666978394,0.02994544971393207,0.06229967755191885
3.978298234696623,0.02300552707345368,0.03294827540725344,0.06314178774317569
4.009872030210087,0.02332999549351933,0.03630304792206908,0.06403233530784284
4.041445825723553,0.02367292325839008,0.03995541776459576,0.06497354704672521
4.073019621237018,0.02403518430534515,0.04384361638651094,0.06596782159915882
4.104593416750483,0.02441772017802629,0.04789959503391224,0.06701774315930664
4.136167212263949,0.02482154553424967,0.05205032291981115,0.06812609659309482
4.167741007777414,0.02524775422149689,0.0562192244325629,0.06929588411322143
4.199314803290879,0.02569752598492189,0.06032773225754573,0.07053034369019091
4.230888598804344,0.02617213388126498,0.06429693081281031,0.07183296940080594
4.26246239431781,0.02667295248186862,0.06804926232674266,0.07320753394245638
4.294036189831275,0.02720146695924481,0.07151026625610524,0.07465811357243542
4.32560998534474,0.02775928316459066,0.07461032158816003,0.0761891157670469
4.357183780858206,0.02834813881856667,0.07728636091540907,0.07780530993621357
4.38875757637167,0.02896991595487588,0.07948352503219326,0.07951186157656691
4.420331371885136,0.0296266547761057,0.08115672718703576,0.08131437030068336
4.451905167398601,0.03032056910438317,0.08227209703270398,0.08321891224350207
4.483478962912066,0.03105406363620928,0.0828082757384191,0.0852320874205571
4.515052758425532,0.03182975324203775,0.0827575356479,0.08736107269828738
4.546626553938997,0.03265048458754363,0.08212670025715928,0.08961368113653967
4.578200349452462,0.03351936039603312,0.08093784311345527,0.09199842858004119
4.609774144965927,0.03443976672121583,0.0792287474604278,0.09452460851222037
4.641347940479393,0.03541540365796274,0.07705311202630491,0.09720237634504522
4.672921735992858,0.0364503199873499,0.07448049221821347,0.1000428445070424
4.704495531506323,0.03754895233323276,0.07159597008687996,0.1030581899138238
4.736069327019789,0.03871616950320853,0.06849955069889554,0.1062617756678682
4.767643122533253,0.0399573228000224,0.06530528693144058,0.1096682891449967
4.799216918046719,0.04127830322380185,0.06214013911787082,0.1132938989936587
4.830790713560185,0.04268560664526636,0.05914258035161425,0.1171564340116411
4.862364509073649,0.04418640822052689,0.05646096253014558,0.1212755873875736
4.893938304587115,0.04578864754567515,0.05425166232114086,0.1256731504192426
4.92551210010058,0.04750112632193878,0.05267703009223626,0.1303732805688493
4.957085895614045,0.04933362062938033,0.05190316840029458,0.1354028096133965
4.988659691127511,0.05129701030076968,0.05209756982622308,0.1407915987288201
5.020233486640976,0.05340342836189359,0.05342664671290377,0.1465729486491768
5.051807282154441,0.05566643407802145,0.05605318766859891,0.1527840746161285
5.083381077667906,0.05810121384045433,0.06013377749509313,0.1594666577393083
5.114954873181372,0.0607248149689578,0.06581621845532371,0.1666674866987925
5.146528668694836,0.06355641852838242,0.07323699148399736,0.1744392065272993
5.178102464208302,0.06661765850118978,0.08251879605007208,0.1828411946224544
5.209676259721767,0.06993299617083877,0.09376820689430042,0.1919405882927471
5.241250055235233,0.07353016041307099,0.1070734847897705,0.2018134931966498
5.272823850748698,0.07744066683339454,0.1225025768192206,0.2125464081858185
5.304397646262164,0.08170043141198256,0.1401013394495122,0.2242379095367034
5.335971441775628,0.08635049761586745,0.159892014939621,0.2370006466085359
5.367545237289094,0.0914378999157027,0.1818719883807404,0.2509637118821418
5.399119032802559,0.09701669140478129,0.2060128489804084,0.2662754613996439
5.430692828316024,0.1031491688515423,0.2322597751190963,0.2831068770871379
5.462266623829489,0.1099073350689062,0.2605312582858067,0.3016555804255757
5.493840419342955,0.1173746458997001,0.2907191763031771,0.3221506272890911
5.525414214856419,0.1256480971427924,0.3226892213509326,0.3448582357966854
5.556988010369885,0.134840714752121,0.3562816832616597,0.3700886210010383
5.588561805883351,0.1450845183319392,0.3913125834695151,0.3982041286029496
5.620135601396816,0.1565340308488997,0.4275751499167141,0.4296288678319395
5.651709396910281,0.1693704020745626,0.4648416182407408,0.4648600287931972
5.683283192423747,0.1838061915960364,0.5028653397524597,0.5044810100886813
5.714856987937211,0.2000908055372658,0.5413831721447355,0.5491763406357115
5.746430783450677,0.2185164761297543,0.5801181246125819,0.5997480914094235
5.778004578964142,0.2394244762624591,0.6187822251846796,0.6571329321174152
5.809578374477607,0.2632109092627969,0.6570795746222786,0.7224180220385971
5.841152169991072,0.2903308083488265,0.6947095482887737,0.7968522615254366
5.872725965504538,0.3212982713088522,0.7313701049779521,0.8818466616503912
5.904299761018003,0.3566787360507797,0.7667611598497472,0.9789531434039657
5.935873556531469,0.3970670222547212,0.8005879773892137,1.089804270033557
5.967447352044934,0.4430412277390274,0.832564539698422,1.215986709370098
5.999021147558399,0.495078116839413,0.8624168454637183,1.35880900576439
6.030594943071864,0.5534114155472095,0.8898860956142939,1.518912651884157
6.06216873858533,0.6178138488987985,0.9147317229949147,1.695673860781753
6.093742534098794,0.6872942837578677,0.9367342252987031,1.886372333203941
6.12531632961226,0.7597352975620991,0.9556977630189385,2.085196515885036
6.156890125125725,0.831566184676367,0.971452487246497,2.282346123155139
6.18846392063919,0.8976654869934609,0.9838565657184316,2.463764618960608
6.220037716152655,0.951757288682733,0.9927978795617649,2.612226901524483
6.251611511666122,0.9874834803300107,0.9981953676166145,2.710282277637444
6.283185307179586,0.9874834803300107,1,2.710282277637444

